The one-dimensional centred maximal function diminishes the variation of indicator functions

We prove sharp local and global variation bounds for the centred Hardy--Littlewood maximal functions of indicator functions in one dimension. We characterise maximisers, treat both the continuous and discrete settings and extend our results to a larger class of functions.

==> data_defp_Mnotf.dat <==
x Mnotf(x)
0.0 0.0
0.0013013013013013013 0.0012996101169649589
0.0026026026026026027 0.0025958466453673977
0.0039039039039039042 0.0038887227041579757
0.005205205205205205 0.005178251344353686
0.0065065065065065065 0.006464445549477892
0.0078078078078078084 0.007747318235995189
0.00910910910910911 0.009026882253744675
0.01041041041041041 0.010303150386368193
0.011711711711711712 0.01157613535173641
0.013013013013013013 0.01284584980237158
0.014314314314314314 0.01411230632586596
0.015615615615615617 0.015375517445298666
0.016916916916916918 0.016635495619647566
0.01821821821821822 0.017892253244199775
0.01951951951951952 0.01914580265095724
0.02082082082082082 0.020396156109040983
0.022122122122122122 0.021643325825090633
0.023423423423423424 0.022887323943661955
0.024724724724724725 0.024128162547621405
0.026026026026026026 0.025365853658536552
0.027327327327327327 0.026600409237065203
0.028628628628628628 0.027831841183339777
0.02992992992992993 0.029060161337350576
0.031231231231231234 0.030285381479324452
0.032532532532532535 0.03150751333010178
0.033833833833833836 0.032726568551510495
0.03513513513513514 0.03394255874673627
0.03643643643643644 0.03515549546069154
0.03773773773773774 0.036365390180380014
0.03903903903903904 0.037572254335260125
0.04034034034034034 0.03877609929760421
0.04164164164164164 0.039976936382856036
0.042942942942942944 0.04117477684998565
0.044244244244244245 0.04236963190184047
0.045545545545545546 0.043561512685495477
0.04684684684684685 0.04475043029259894
0.04814814814814815 0.04593639575971733
0.04944944944944945 0.047119420068676025
0.05075075075075075 0.04829951414689911
0.05205205205205205 0.049476688867745054
0.05335335335335335 0.050650955050840996
0.054654654654654654 0.05182232346241461
0.055955955955955955 0.05299080481562231
0.057257257257257256 0.054156409770876754
0.05855855855855856 0.05531914893617017
0.05985985985985986 0.056479032867397055
0.06116116116116116 0.05763607206867272
0.06246246246246247 0.0587902769926512
0.06376376376376376 0.0599416580408394
0.06506506506506507 0.06109022556390976
0.06636636636636636 0.06223598986201073
0.06766766766766767 0.06337896118507402
0.06896896896896897 0.06451914973312109
0.07027027027027027 0.06565656565656561
0.07157157157157157 0.06679121905651565
0.07287287287287288 0.06792311998507188
0.07417417417417417 0.06905227844562481
0.07547547547547548 0.0701787043931497
0.07677677677677677 0.07130240773449843
0.07807807807807808 0.07242339832869082
0.07937937937937938 0.07354168598720204
0.08068068068068068 0.07465728047424972
0.08198198198198198 0.07577019150707748
0.08328328328328329 0.07688042875623728
0.0845845845845846 0.0779880018458699
0.08588588588588589 0.07909292035398227
0.0871871871871872 0.08019519381272444
0.08848848848848849 0.08129483170866283
0.0897897897897898 0.0823918434830532
0.09109109109109109 0.08348623853211014
0.0923923923923924 0.08457802620727572
0.0936936936936937 0.08566721581548604
0.094994994994995 0.08675381661943503
0.0962962962962963 0.08783783783783786
0.0975975975975976 0.0889192886456908
0.0988988988988989 0.0899981781745309
0.1002002002002002 0.09107451551269226
0.1015015015015015 0.0921483097055616
0.10280280280280281 0.09321956975583194
0.1041041041041041 0.09428830462375337
0.10540540540540541 0.09535452322738389
0.1067067067067067 0.09641823444283644
0.10800800800800801 0.09747944710452618
0.10930930930930931 0.09853817000541414
0.11061061061061062 0.09959441189725102
0.11191191191191191 0.10064818149081738
0.11321321321321322 0.101699487456164
0.11451451451451451 0.10274833842284896
0.11581581581581582 0.10379474298017402
0.11711711711711711 0.10483870967741939
0.11841841841841842 0.10588024702407586
0.11971971971971972 0.10691936349007689
0.12102102102102102 0.10795606750602728
0.12232232232232232 0.10899036746343205
0.12362362362362363 0.11002227171492208
0.12492492492492493 0.11105178857447943
0.12622622622622623 0.11207892631766068
0.12752752752752752 0.11310369318181815
0.12882882882882885 0.11412609736632084
0.13013013013013014 0.11514614703277233
0.13143143143143143 0.11616385030522869
0.13273273273273273 0.11717921527041361
0.13403403403403405 0.11819224997793273
0.13533533533533534 0.11920296244048673
0.13663663663663664 0.12021136063408187
0.13793793793793793 0.12121745249824069
0.13923923923923925 0.12222124593620944
0.14054054054054055 0.1232227488151659
0.14184184184184184 0.12422196896642416
0.14314314314314314 0.1252189141856392
0.14444444444444446 0.12621359223300976
0.14574574574574575 0.1272060108334789
0.14704704704704705 0.12819617767693517
0.14834834834834834 0.12918410041841003
0.14964964964964966 0.130169786678276
0.15095095095095096 0.13115324404244222
0.15225225225225225 0.13213448006254885
0.15355355355355355 0.133113502256161
0.15485485485485487 0.1340903181069602
0.15615615615615616 0.13506493506493508
0.15745745745745746 0.13603736054657092
0.15875875875875875 0.13700760193503803
0.16006006006006007 0.137975666580378
0.16136136136136137 0.13894156179968972
0.16266266266266266 0.13990529487731376
0.16396396396396395 0.14086687306501547
0.16526526526526528 0.1418263035821665
0.16656656656656657 0.14278359361592585
0.16786786786786786 0.14373875032141942
0.1691691691691692 0.14469178082191786
0.17047047047047048 0.14564269220901394
0.17177177177177178 0.14659149154279852
0.17307307307307307 0.14753818585203518
0.1743743743743744 0.14848278213433347
0.17567567567567569 0.14942528735632182
0.17697697697697698 0.15036570845381872
0.17827827827827827 0.15130405233200234
0.1795795795795796 0.15224032586558045
0.1808808808808809 0.15317453589895733
0.18218218218218218 0.15410668924640133
0.18348348348348348 0.15503679269221013
0.1847847847847848 0.15596485299087529
0.1860860860860861 0.15689087686724623
0.1873873873873874 0.15781487101669192
0.18868868868868868 0.15873684210526318
0.18998998998999 0.15965679676985192
0.1912912912912913 0.16057474161835142
0.1925925925925926 0.1614906832298137
0.1938938938938939 0.16240462815460718
0.1951951951951952 0.1633165829145729
0.1964964964964965 0.1642265540031791
0.1977977977977978 0.1651345478856761
0.1990990990990991 0.16604057099924865
0.2004004004004004 0.16694462975316876
0.2017017017017017 0.1678467305289463
0.203003003003003 0.16874687968047927
0.2043043043043043 0.16964508353420327
0.20560560560560562 0.17054134838923943
0.2069069069069069 0.1714356805175417
0.2082082082082082 0.17232808616404305
0.20950950950950953 0.17321857154680131
0.21081081081081082 0.1741071428571429
0.21211211211211212 0.17499380625980676
0.2134134134134134 0.17587856789308692
0.21471471471471473 0.17676143386897403
0.21601601601601603 0.17764241027329605
0.21731731731731732 0.17852150316585805
0.21861861861861862 0.1793987185805816
0.21991991991991994 0.18027406252564213
0.22122122122122123 0.18114754098360655
0.22252252252252253 0.1820191599115696
0.22382382382382382 0.18288892524128908
0.22512512512512514 0.18375684287932023
0.22642642642642644 0.18462291870714984
0.22772772772772773 0.18548715858132903
0.22902902902902902 0.18634956833360478
0.23033033033033035 0.187210153771052
0.23163163163163164 0.18806892067620282
0.23293293293293293 0.18892587480717707
0.23423423423423423 0.18978102189781026
0.23553553553553555 0.19063436765778172
0.23683683683683684 0.19148591777274201
0.23813813813813814 0.19233567790443848
0.23943943943943943 0.19318365369084156
0.24074074074074076 0.19402985074626863
0.24204204204204205 0.19487427466150872
0.24334334334334334 0.19571693100394497
0.24464464464464464 0.19655782531767732
0.24594594594594596 0.1973969631236443
0.24724724724724725 0.19823434991974315
0.24854854854854855 0.19906999118095087
0.24984984984984987 0.19990389235944256
0.25115115115115116 0.20073605888471077
0.25245245245245246 0.2015664961636829
0.25375375375375375 0.20239520958083831
0.25505505505505505 0.20322220449832504
0.25635635635635634 0.20404748625607522
0.2576576576576577 0.20487106017191978
0.258958958958959 0.2056929315417031
0.2602602602602603 0.20651310563939637
0.2615615615615616 0.20733158771721022
0.26286286286286287 0.20814838300570704
0.26416416416416416 0.2089634967139124
0.26546546546546546 0.2097769340294257
0.26676676676676675 0.21058870011853026
0.2680680680680681 0.21139880012630247
0.2693693693693694 0.21220723917672107
0.2706706706706707 0.2130140223727746
0.271971971971972 0.21381915479656882
0.2732732732732733 0.21462264150943394
0.27457457457457457 0.21542448755203017
0.27587587587587586 0.21622469794445318
0.27717717717717716 0.21702327768633906
0.2784784784784785 0.2178202317569684
0.2797797797797798 0.21861556511536961
0.2810810810810811 0.21940928270042195
0.2823823823823824 0.22020138943095774
0.2836836836836837 0.220991890205864
0.284984984984985 0.22178078990418326
0.2862862862862863 0.222568093385214
0.28758758758758757 0.2233538054886107
0.2888888888888889 0.22413793103448282
0.2901901901901902 0.22492047482349292
0.2914914914914915 0.2257014416369555
0.2927927927927928 0.22648083623693382
0.2940940940940941 0.22725866336633666
0.2953953953953954 0.22803492774901477
0.2966966966966967 0.22880963408985638
0.29799799799799803 0.22958278707488244
0.2992992992992993 0.23035439137134053
0.3006006006006006 0.23112445162779957
0.3019019019019019 0.23189297247424265
0.3032032032032032 0.23265995852215995
0.3045045045045045 0.23342541436464087
0.3058058058058058 0.23418934457646604
0.3071071071071071 0.2349517537141982
0.30840840840840844 0.23571264631627267
0.30970970970970974 0.23647202690308772
0.31101101101101103 0.237229899977094
0.3123123123123123 0.23798627002288333
0.3136136136136136 0.2387411415072773
0.3149149149149149 0.2394945188794153
0.3162162162162162 0.24024640657084187
0.3175175175175175 0.2409968089955934
0.31881881881881885 0.24174573055028462
0.32012012012012014 0.24249317561419473
0.32142142142142144 0.24323914854935236
0.32272272272272273 0.24398365370062056
0.324024024024024 0.24472669539578132
0.3253253253253253 0.24546827794561935
0.3266266266266266 0.24620840564400515
0.3279279279279279 0.24694708276797828
0.32922922922922926 0.2476843135778297
0.33053053053053055 0.2484201023171833
0.33183183183183185 0.2491544532130778
0.33313313313313314 0.24988737047604742
0.33443443443443444 0.25061885830020253
0.33573573573573573 0.2513489208633094
0.337037037037037 0.2520775623268698
0.3383383383383384 0.25280478683620045
0.33963963963963967 0.25353059852051113
0.34094094094094096 0.25425500149298297
0.34224224224224226 0.2549779998508464
0.34354354354354355 0.25569959767545825
0.34484484484484484 0.25641979903237816
0.34614614614614614 0.25713860797144555
0.34744744744744743 0.2578560285268553
0.3487487487487488 0.25857206471723326
0.3500500500500501 0.2592867205457107
0.35135135135135137 0.25999999999999995
0.35265265265265267 0.260711907052468
0.35395395395395396 0.26142244566021
0.35525525525525525 0.262131619765123
0.35655655655655655 0.2628394332939787
0.35785785785785784 0.26354589015849617
0.3591591591591592 0.2642509942554132
0.3604604604604605 0.2649547494665587
0.3617617617617618 0.2656571596589239
0.3630630630630631 0.26635822868473236
0.36436436436436437 0.26705796038151136
0.36566566566566566 0.2677563585721615
0.36696696696696696 0.26845342706502634
0.36826826826826825 0.2691491696539615
0.3695695695695696 0.26984359011840375
0.3708708708708709 0.2705366922234392
0.3721721721721722 0.27122847971987163
0.3734734734734735 0.27191895634428975
0.3747747747747748 0.27260812581913496
0.37607607607607607 0.27329599185276787
0.37737737737737737 0.2739825581395349
0.3786786786786787 0.27466782835983444
0.37997997997998 0.27535180618018285
0.3812812812812813 0.2760344952532793
0.3825825825825826 0.27671589921807127
0.3838838838838839 0.27739602169981914
0.3851851851851852 0.27807486631016043
0.3864864864864865 0.27875243664717353
0.3877877877877878 0.2794287362954414
0.3890890890890891 0.28010376882611515
0.3903903903903904 0.2807775377969763
0.3916916916916917 0.28145004675249946
0.392992992992993 0.2821212992239149
0.3942942942942943 0.2827912987292699
0.3955955955955956 0.2834600487734902
0.3968968968968969 0.28412755284844143
0.3981981981981982 0.2847938144329897
0.39949949949949953 0.28545883699306207
0.4008008008008008 0.28612262398170646
0.4021021021021021 0.28678517883915183
0.4034034034034034 0.28744650499286734
0.4047047047047047 0.2881066058576214
0.406006006006006 0.2887654848355404
0.4073073073073073 0.28942314531616753
0.4086086086086086 0.2900795906765208
0.40990990990990994 0.29073482428115016
0.41121121121121124 0.29138884948219607
0.41251251251251253 0.29204166961944583
0.4138138138138138 0.29269328802039085
0.4151151151151151 0.2933437080002829
0.4164164164164164 0.2939929328621908
0.4177177177177177 0.2946409658970557
0.41901901901901906 0.2952878103837472
0.42032032032032035 0.2959334695891183
0.42162162162162165 0.2965779467680608
0.42292292292292294 0.29722124516355963
0.42422422422422423 0.2978633680067473
0.4255255255255255 0.2985043185169581
0.4268268268268268 0.299144099901782
0.4281281281281281 0.29978271535711787
0.42942942942942947 0.3004201680672269
0.43073073073073076 0.3010564612047856
0.43203203203203205 0.3016915979309381
0.43333333333333335 0.3023255813953488
0.43463463463463464 0.3029584147362545
0.43593593593593594 0.3035901010805158
0.43723723723723723 0.30422064354366907
0.4385385385385385 0.30485004522997705
0.4398398398398399 0.30547830923248054
0.44114114114114117 0.30610543863304857
0.44244244244244246 0.3067314365024289
0.44374374374374376 0.3073563059002981
0.44504504504504505 0.30798004987531175
0.44634634634634635 0.3086026714651533
0.44764764764764764 0.30922417369658417
0.44894894894894893 0.3098445595854922
0.4502502502502503 0.31046383213694095
0.4515515515515516 0.3110819943452176
0.45285285285285287 0.31169904919388175
0.45415415415415417 0.3123149996558133
0.45545545545545546 0.31292984869326
0.45675675675675675 0.313543599257885
0.45805805805805805 0.3141562542908142
0.4593593593593594 0.31476781672268334
0.4606606606606607 0.31537828947368424
0.461961961961962 0.3159876754536118
0.4632632632632633 0.31659597756191
0.4645645645645646 0.3172031986877179
0.46586586586586587 0.3178093417099153
0.46716716716716716 0.31841440949716854
0.46846846846846846 0.31901840490797545
0.4697697697697698 0.31962133079071037
0.4710710710710711 0.320223189983669
0.4723723723723724 0.3208239853151132
0.4736736736736737 0.3214237196033148
0.474974974974975 0.32202239565659996
0.4762762762762763 0.322620016273393
0.47757757757757757 0.32321658424226
0.47887887887887887 0.3238121023419521
0.4801801801801802 0.32440657334144857
0.4814814814814815 0.325
0.4827827827827828 0.32559238506717075
0.4840840840840841 0.3261837312828814
0.4853853853853854 0.3267740413774513
0.4866866866866867 0.32736331807164015
0.487987987987988 0.32795156407669024
0.4892892892892893 0.32853878209436754
0.4905905905905906 0.32912497481700353
0.4918918918918919 0.32971014492753625
0.4931931931931932 0.3302942950995509
0.4944944944944945 0.33087742799732084
0.4957957957957958 0.3314595462758482
0.4970970970970971 0.332040652580904
0.4983983983983984 0.33262074954906806
0.49969969969969974 0.33319983980776935
0.501001001001001 0.33355592654424043
0.5023023023023023 0.33384574254778776
0.5036036036036036 0.3341360626128838
0.5049049049049049 0.33442688805570436
0.5062062062062063 0.33471822019701136
0.5075075075075075 0.335010060362173
0.5088088088088089 0.33530240988118415
0.5101101101101101 0.3355952700886858
0.5114114114114114 0.3358886423239863
0.5127127127127127 0.3361825279310809
0.514014014014014 0.3364769282586729
0.5153153153153154 0.33677184466019416
0.5166166166166166 0.3370672784938255
0.517917917917918 0.33736323112251787
0.5192192192192192 0.3376597039140134
0.5205205205205206 0.33795669824086605
0.5218218218218218 0.3382542154804632
0.5231231231231231 0.3385522570150468
0.5244244244244244 0.33885082423173457
0.5257257257257257 0.3391499185225421
0.5270270270270271 0.3394495412844037
0.5283283283283283 0.33974969391919463
0.5296296296296297 0.34005037783375314
0.5309309309309309 0.34035159443990187
0.5322322322322323 0.34065334515447043
0.5335335335335335 0.34095563139931745
0.5348348348348348 0.34125845460135273
0.5361361361361362 0.34156181619256015
0.5374374374374374 0.3418657176100199
0.5387387387387388 0.34217016029593095
0.54004004004004 0.34247514569763454
0.5413413413413414 0.3427806752676366
0.5426426426426426 0.3430867504636307
0.543943943943944 0.34339337274852194
0.5452452452452453 0.3437005435904494
0.5465465465465466 0.3440082644628099
0.5478478478478479 0.3443165368442821
0.5491491491491491 0.34462536221884915
0.5504504504504505 0.3449347420758235
0.5517517517517517 0.34524467790987007
0.5530530530530531 0.3455551712210308
0.5543543543543543 0.34586622351474866
0.5556556556556557 0.34617783630189203
0.556956956956957 0.34649001109877914
0.5582582582582583 0.3468027494272027
0.5595595595595596 0.3471160528144545
0.5608608608608608 0.34742992279335044
0.5621621621621622 0.34774436090225563
0.5634634634634634 0.34805936868510906
0.5647647647647648 0.3483749476914493
0.5660660660660661 0.3486910994764398
0.5673673673673674 0.34900782560089433
0.5686686686686687 0.34932512763130286
0.56996996996997 0.34964300713985724
0.5712712712712713 0.349961465704477
0.5725725725725725 0.3502805049088359
0.5738738738738739 0.3506001263423879
0.5751751751751751 0.3509203316003934
0.5764764764764765 0.35124112228394627
0.5777777777777778 0.35156250000000006
0.5790790790790791 0.3518844663613948
0.5803803803803804 0.3522070229868848
0.5816816816816817 0.3525301715011645
0.582982982982983 0.35285391353489687
0.5842842842842842 0.3531782507247402
0.5855855855855856 0.3535031847133758
0.586886886886887 0.353828717149536
0.5881881881881882 0.3541548496880318
0.5894894894894895 0.35448158398978075
0.5907907907907908 0.3548089217218355
0.5920920920920921 0.35513686455741206
0.5933933933933934 0.355465414175918
0.5946946946946947 0.3557945722629817
0.5959959959959961 0.3561243405104806
0.5972972972972973 0.3564547206165703
0.5985985985985987 0.3567857142857143
0.5998998998998999 0.35711732322871237
0.6012012012012012 0.35744954916273075
0.6025025025025025 0.3577823938113316
0.6038038038038038 0.3581158589045024
0.6051051051051051 0.35844994617868675
0.6064064064064064 0.3587846573768137
0.6077077077077078 0.3591199942483284
0.609009009009009 0.3594559585492228
0.6103103103103104 0.3597925520420659
0.6116116116116116 0.36012977649603456
0.6129129129129129 0.36046763368694523
0.6142142142142142 0.360806125397284
0.6155155155155155 0.3611452534162389
0.6168168168168169 0.3614850195397308
0.6181181181181181 0.3618254255704455
0.6194194194194195 0.3621664733178654
0.6207207207207207 0.36250816459830176
0.6220220220220221 0.3628505012349266
0.6233233233233233 0.3631934850578056
0.6246246246246246 0.3635371179039302
0.625925925925926 0.3638814016172507
0.6272272272272272 0.36422633804870935
0.6285285285285286 0.36457192905627334
0.6298298298298298 0.36491817650496783
0.6311311311311312 0.36526508226691046
0.6324324324324324 0.36561264822134387
0.6337337337337338 0.36596087625467066
0.635035035035035 0.36630976826048695
0.6363363363363364 0.3666593261396168
0.6376376376376377 0.36700955180014694
0.6389389389389389 0.36736044715746125
0.6402402402402403 0.3677120141342756
0.6415415415415415 0.3680642546606735
0.6428428428428429 0.36841717067414076
0.6441441441441441 0.3687707641196013
0.6454454454454455 0.36912503694945314
0.6467467467467468 0.36947999112360386
0.648048048048048 0.36983562860950686
0.6493493493493494 0.3701919513821982
0.6506506506506506 0.37054896142433236
0.651951951951952 0.37090666072621964
0.6532532532532532 0.37126505128586296
0.6545545545545546 0.3716241351089949
0.6558558558558558 0.37198391420911525
0.6571571571571572 0.37234439060752894
0.6584584584584585 0.3727055663333831
0.6597597597597598 0.373067443423706
0.6610610610610611 0.37343002392344504
0.6623623623623623 0.37379330988550474
0.6636636636636637 0.3741573033707865
0.6649649649649649 0.37452200644822675
0.6662662662662663 0.37488742119483637
0.6675675675675676 0.3752535496957404
0.6688688688688689 0.37562039404421715
0.6701701701701702 0.37598795634173876
0.6714714714714715 0.3763562386980109
0.6727727727727728 0.3767252432310129
0.674074074074074 0.3770949720670391
0.6753753753753754 0.3774654273407391
0.6766766766766767 0.3778366111951589
0.677977977977978 0.3782085257817824
0.6792792792792793 0.37858117326057306
0.6805805805805806 0.37895455580001514
0.6818818818818819 0.37932867557715677
0.6831831831831832 0.37970353477765106
0.6844844844844845 0.3800791355957997
0.6857857857857858 0.3804554802345952
0.6870870870870871 0.38083257090576395
0.6883883883883885 0.38121040982980997
0.6896896896896897 0.3815889992360581
0.690990990990991 0.38196834136269786
0.6922922922922923 0.3823484384568279
0.6935935935935936 0.3827292927745001
0.6948948948948949 0.38311090658076385
0.6961961961961962 0.3834932821497121
0.6974974974974976 0.38387642176452513
0.6987987987987988 0.3842603277175167
0.7001001001001002 0.38464500231018023
0.7014014014014014 0.38503044785323365
0.7027027027027027 0.38541666666666663
0.704004004004004 0.38580366107978686
0.7053053053053053 0.38619143343126644
0.7066066066066066 0.3865799860691897
0.7079079079079079 0.3869693213511001
0.7092092092092093 0.3873594416440481
0.7105105105105105 0.38775034932463903
0.7118118118118119 0.38814204677908154
0.7131131131131131 0.3885345364032358
0.7144144144144144 0.38892782060266295
0.7157157157157157 0.3893219017926734
0.717017017017017 0.38971678239837715
0.7183183183183184 0.39011246485473294
0.7196196196196196 0.3905089516065984
0.720920920920921 0.3909062451087807
0.7222222222222222 0.391304347826087
0.7235235235235236 0.39170326223337515
0.7248248248248248 0.3921029908156056
0.7261261261261261 0.39250353606789257
0.7274274274274275 0.39290490049555576
0.7287287287287287 0.39330708661417324
0.7300300300300301 0.39371009694963355
0.7313313313313313 0.3941139340381884
0.7326326326326327 0.3945186004265066
0.7339339339339339 0.39492409867172673
0.7352352352352353 0.39533043134151163
0.7365365365365365 0.3957376010141024
0.7378378378378379 0.3961456102783726
0.7391391391391392 0.39655446173388376
0.7404404404404404 0.3969641579909402
0.7417417417417418 0.3973747016706444
0.743043043043043 0.3977860954049534
0.7443443443443444 0.39819834183673475
0.7456456456456456 0.3986114436198228
0.746946946946947 0.39902540341907655
0.7482482482482483 0.3994402239104359
0.7495495495495496 0.3998559077809798
0.7508508508508509 0.40027245772898473
0.7521521521521521 0.400689876463982
0.7534534534534535 0.4011081667068176
0.7547547547547547 0.4015273311897106
0.7560560560560561 0.40194737265631286
0.7573573573573574 0.402368293861769
0.7586586586586587 0.40279009757277645
0.75995995995996 0.40321278656764614
0.7612612612612613 0.4036363636363636
0.7625625625625626 0.4040608315806504
0.7638638638638638 0.4044861932140254
0.7651651651651652 0.4049124513618677
0.7664664664664664 0.4053396088614785
0.7677677677677678 0.4057676685621446
0.7690690690690691 0.4061966333252013
0.7703703703703704 0.4066265060240964
0.7716716716716717 0.40705728954445436
0.772972972972973 0.407488986784141
0.7742742742742743 0.4079216006533279
0.7755755755755755 0.40835513407455853
0.7768768768768769 0.4087895899828137
0.7781781781781782 0.4092249713255776
0.7794794794794795 0.40966128106290495
0.7807807807807808 0.41009852216748777
0.7820820820820821 0.41053669762472256
0.7833833833833834 0.41097581043277936
0.7846846846846847 0.41141586360266863
0.785985985985986 0.4118568601583113
0.7872872872872873 0.41229880313660755
0.7885885885885886 0.4127416955875062
0.78988988988989 0.4131855405740756
0.7911911911911912 0.41363034117257375
0.7924924924924925 0.4140761004725193
0.7937937937937938 0.41452282157676346
0.7950950950950951 0.4149705076015619
0.7963963963963964 0.41541916167664666
0.7976976976976977 0.41586878694530016
0.7989989989989991 0.41631938656442746
0.8003003003003003 0.41677096370463074
0.8016016016016017 0.417223521550284
0.8029029029029029 0.41767706329960697
0.8042042042042042 0.41813159216474133
0.8055055055055055 0.4185871113718261
0.8068068068068068 0.4190436241610738
0.8081081081081082 0.41950113378684806
0.8094094094094094 0.41995964351774007
0.8107107107107108 0.42041915663664675
0.812012012012012 0.42087967644084934
0.8133133133133134 0.421341206242092
0.8146146146146146 0.421803749366661
0.815915915915916 0.4222673091554654
0.8172172172172172 0.42273188896411645
0.8185185185185185 0.4231974921630094
0.8198198198198199 0.4236641221374046
0.8211211211211211 0.42413178228750953
0.8224224224224225 0.4246004760285617
0.8237237237237237 0.42507020679091145
0.8250250250250251 0.42554097802010565
0.8263263263263263 0.42601279317697227
0.8276276276276276 0.42648565573770497
0.828928928928929 0.42695956919394823
0.8302302302302302 0.4274345370528838
0.8315315315315316 0.42791056283731693
0.8328328328328328 0.42838765008576324
0.8341341341341342 0.42886580235253713
0.8354354354354354 0.42934502320783907
0.8367367367367368 0.42982531623784526
0.8380380380380381 0.43030668504479674
0.8393393393393394 0.4307891332470893
0.8406406406406407 0.4312726644793645
0.8419419419419419 0.43175728239260097
0.8432432432432433 0.4322429906542056
0.8445445445445445 0.4327297929481071
0.8458458458458459 0.4332176929748483
0.8471471471471471 0.4337066944516801
0.8484484484484485 0.43419680111265646
0.8497497497497498 0.43468801670872864
0.851051051051051 0.43518034500784103
0.8523523523523524 0.43567378979502835
0.8536536536536536 0.4361683548725113
0.854954954954955 0.4366640440597954
0.8562562562562562 0.4371608611937686
0.8575575575575576 0.4376588101288005
0.8588588588588589 0.4381578947368421
0.8601601601601602 0.43865811890752615
0.8614614614614615 0.439159486548268
0.8627627627627628 0.4396620015843676
0.8640640640640641 0.4401656679591118
0.8653653653653653 0.44067048963387734
0.8666666666666667 0.4411764705882353
0.8679679679679679 0.4416836148200548
0.8692692692692693 0.44219192634560905
0.8705705705705706 0.442701409199681
0.8718718718718719 0.44321206743566993
0.8731731731731732 0.44372390512569954
0.8744744744744745 0.44423692636072576
0.8757757757757758 0.4447511352506455
0.877077077077077 0.4452665359244072
0.8783783783783784 0.44578313253012053
0.8796796796796797 0.446300929235168
0.880980980980981 0.4468199302263172
0.8822822822822823 0.4473401397098335
0.8835835835835836 0.44786156191159326
0.8848848848848849 0.4483842010771993
0.8861861861861862 0.4489080614720949
0.8874874874874875 0.4494331473816807
0.8887887887887889 0.4499594631114314
0.8900900900900901 0.450487012987013
0.8913913913913915 0.4510158013544018
0.8926926926926927 0.45154583258000364
0.893993993993994 0.45207711105077386
0.8952952952952953 0.4526096411743385
0.8965965965965966 0.45314342737911645
0.8978978978978979 0.45367847411444134
0.8991991991991992 0.45421478585068653
0.9005005005005006 0.45475236707938826
0.9018018018018018 0.45529122231337155
0.9031031031031032 0.4558313560868772
0.9044044044044044 0.4563727729556875
0.9057057057057057 0.45691547749725575
0.907007007007007 0.45745947431083434
0.9083083083083083 0.458004768017605
0.9096096096096097 0.4585513632608097
0.9109109109109109 0.4590992647058824
0.9122122122122123 0.4596484770405816
0.9135135135135135 0.4601990049751244
0.9148148148148149 0.4607508532423209
0.9161161161161161 0.4613040265977096
0.9174174174174174 0.4618585298196949
0.9187187187187188 0.46241436770968347
0.92002002002002 0.46297154509222355
0.9213213213213214 0.4635300668151448
0.9226226226226226 0.46408993774969803
0.923923923923924 0.4646511627906976
0.9252252252252252 0.4652137468566639
0.9265265265265266 0.46577769488996645
0.9278278278278278 0.46634301185696947
0.9291291291291291 0.4669097027481773
0.9304304304304305 0.4674777725783809
0.9317317317317317 0.4680472263868066
0.9330330330330331 0.46861806923726435
0.9343343343343343 0.4691903062182979
0.9356356356356357 0.4697639424433368
0.9369369369369369 0.4703389830508474
0.9382382382382383 0.4709154332044876
0.9395395395395396 0.47149329809326035
0.9408408408408409 0.47207258293167
0.9421421421421422 0.47265329295987885
0.9434434434434434 0.47323543344386554
0.9447447447447448 0.4738190096755834
0.946046046046046 0.47440402697312184
0.9473473473473474 0.4749904906808673
0.9486486486486486 0.47557840616966573
0.94994994994995 0.47616777883698763
0.9512512512512513 0.4767586141070918
0.9525525525525526 0.4773509174311926
0.9538538538538539 0.477944694287628
0.9551551551551551 0.4785399501820272
0.9564564564564565 0.479136690647482
0.9577577577577577 0.47973492124471767
0.9590590590590591 0.4803346475622656
0.9603603603603604 0.4809358752166378
0.9616616616616617 0.48153860985250174
0.962962962962963 0.48214285714285715
0.9642642642642643 0.48274862278921427
0.9655655655655656 0.48335591252177285
0.9668668668668668 0.48396473209960267
0.9681681681681682 0.48457508731082655
0.9694694694694695 0.4851869839728024
0.9707707707707708 0.4858004279323088
0.9720720720720721 0.4864154250657318
0.9733733733733734 0.4870319812792512
0.9746746746746747 0.4876501025090305
0.975975975975976 0.4882697947214077
0.9772772772772773 0.48889106391308607
0.9785785785785786 0.4895139161113289
0.9798798798798799 0.49013835737415373
0.9811811811811813 0.4907643937905286
0.9824824824824825 0.4913920314805706
0.9837837837837838 0.49202127659574474
0.9850850850850851 0.49265213531906493
0.9863863863863864 0.49328461386529726
0.9876876876876877 0.49391871848116287
0.988988988988989 0.4945544554455445
0.9902902902902904 0.4951918310696937
0.9915915915915916 0.49583085169743896
0.992892892892893 0.49647152370539704
0.9941941941941942 0.49711385350318477
0.9954954954954955 0.49775784753363234
0.9967967967967968 0.4984035122729994
0.9980980980980981 0.499050854231192
0.9993993993993995 0.49969987995198084
0.9999999999999999 0.5
1.0000000000000002 1.0
1.0007007007007007 1.0
1.002002002002002 1.0
1.0033033033033034 1.0
1.0046046046046047 1.0
1.005905905905906 1.0
1.0072072072072071 1.0
1.0085085085085086 1.0
1.0098098098098098 1.0
1.011111111111111 1.0
1.0124124124124125 1.0
1.0137137137137138 1.0
1.015015015015015 1.0
1.0163163163163162 1.0
1.0176176176176177 1.0
1.018918918918919 1.0
1.0202202202202202 1.0
1.0215215215215216 1.0
1.0228228228228229 1.0
1.0241241241241241 1.0
1.0254254254254254 1.0
1.0267267267267268 1.0
1.028028028028028 1.0
1.0293293293293293 1.0
1.0306306306306308 1.0
1.031931931931932 1.0
1.0332332332332332 1.0
1.0345345345345345 1.0
1.035835835835836 1.0
1.0371371371371372 1.0
1.0384384384384384 1.0
1.0397397397397397 1.0
1.0410410410410411 1.0
1.0423423423423424 1.0
1.0436436436436436 1.0
1.044944944944945 1.0
1.0462462462462463 1.0
1.0475475475475475 1.0
1.0488488488488488 1.0
1.0501501501501502 1.0
1.0514514514514515 1.0
1.0527527527527527 1.0
1.0540540540540542 1.0
1.0553553553553554 1.0
1.0566566566566566 1.0
1.0579579579579579 1.0
1.0592592592592593 1.0
1.0605605605605606 1.0
1.0618618618618618 1.0
1.0631631631631633 1.0
1.0644644644644645 1.0
1.0657657657657658 1.0
1.067067067067067 1.0
1.0683683683683685 1.0
1.0696696696696697 1.0
1.070970970970971 1.0
1.0722722722722724 1.0
1.0735735735735736 1.0
1.0748748748748749 1.0
1.0761761761761761 1.0
1.0774774774774776 1.0
1.0787787787787788 1.0
1.08008008008008 1.0
1.0813813813813815 1.0
1.0826826826826828 1.0
1.083983983983984 1.0
1.0852852852852852 1.0
1.0865865865865867 1.0
1.087887887887888 1.0
1.0891891891891892 1.0
1.0904904904904906 1.0
1.0917917917917919 1.0
1.093093093093093 1.0
1.0943943943943943 1.0
1.0956956956956958 1.0
1.096996996996997 1.0
1.0982982982982983 1.0
1.0995995995995995 1.0
1.100900900900901 1.0
1.1022022022022022 1.0
1.1035035035035035 1.0
1.104804804804805 1.0
1.1061061061061062 1.0
1.1074074074074074 1.0
1.1087087087087086 1.0
1.11001001001001 1.0
1.1113113113113113 1.0
1.1126126126126126 1.0
1.113913913913914 1.0
1.1152152152152153 1.0
1.1165165165165165 1.0
1.1178178178178177 1.0
1.1191191191191192 1.0
1.1204204204204204 1.0
1.1217217217217217 1.0
1.1230230230230231 1.0
1.1243243243243244 1.0
1.1256256256256256 1.0
1.1269269269269269 1.0
1.1282282282282283 1.0
1.1295295295295296 1.0
1.1308308308308308 1.0
1.1321321321321323 1.0
1.1334334334334335 1.0
1.1347347347347347 1.0
1.136036036036036 1.0
1.1373373373373374 1.0
1.1386386386386387 1.0
1.13993993993994 1.0
1.1412412412412414 1.0
1.1425425425425426 1.0
1.1438438438438439 1.0
1.145145145145145 1.0
1.1464464464464466 1.0
1.1477477477477478 1.0
1.149049049049049 1.0
1.1503503503503503 1.0
1.1516516516516517 1.0
1.152952952952953 1.0
1.1542542542542542 1.0
1.1555555555555557 1.0
1.156856856856857 1.0
1.1581581581581581 1.0
1.1594594594594594 1.0
1.1607607607607608 1.0
1.162062062062062 1.0
1.1633633633633633 1.0
1.1646646646646648 1.0
1.165965965965966 1.0
1.1672672672672673 1.0
1.1685685685685685 1.0
1.16986986986987 1.0
1.1711711711711712 1.0
1.1724724724724724 1.0
1.173773773773774 1.0
1.1750750750750751 1.0
1.1763763763763764 1.0
1.1776776776776776 1.0
1.178978978978979 1.0
1.1802802802802803 1.0
1.1815815815815816 1.0
1.182882882882883 1.0
1.1841841841841843 1.0
1.1854854854854855 1.0
1.1867867867867867 1.0
1.1880880880880882 1.0
1.1893893893893894 1.0
1.1906906906906907 1.0
1.1919919919919921 1.0
1.1932932932932934 1.0
1.1945945945945946 1.0
1.1958958958958958 1.0
1.1971971971971973 1.0
1.1984984984984985 1.0
1.1997997997997998 1.0
1.201101101101101 1.0
1.2024024024024025 1.0
1.2037037037037037 1.0
1.205005005005005 1.0
1.2063063063063064 1.0
1.2076076076076077 1.0
1.208908908908909 1.0
1.2102102102102101 1.0
1.2115115115115116 1.0
1.2128128128128128 1.0
1.214114114114114 1.0
1.2154154154154155 1.0
1.2167167167167168 1.0
1.218018018018018 1.0
1.2193193193193193 1.0
1.2206206206206207 1.0
1.221921921921922 1.0
1.2232232232232232 1.0
1.2245245245245246 1.0
1.2258258258258259 1.0
1.2271271271271271 1.0
1.2284284284284284 1.0
1.2297297297297298 1.0
1.231031031031031 1.0
1.2323323323323323 1.0
1.2336336336336338 1.0
1.234934934934935 1.0
1.2362362362362362 1.0
1.2375375375375375 1.0
1.238838838838839 1.0
1.2401401401401402 1.0
1.2414414414414414 1.0
1.2427427427427429 1.0
1.2440440440440441 1.0
1.2453453453453454 1.0
1.2466466466466466 1.0
1.247947947947948 1.0
1.2492492492492493 1.0
1.2505505505505505 1.0
1.251851851851852 1.0
1.2531531531531532 1.0
1.2544544544544545 1.0
1.2557557557557557 1.0
1.2570570570570572 1.0
1.2583583583583584 1.0
1.2596596596596596 1.0
1.2609609609609609 1.0
1.2622622622622623 1.0
1.2635635635635636 1.0
1.2648648648648648 1.0
1.2661661661661663 1.0
1.2674674674674675 1.0
1.2687687687687688 1.0
1.27007007007007 1.0
1.2713713713713715 1.0
1.2726726726726727 1.0
1.273973973973974 1.0
1.2752752752752754 1.0
1.2765765765765766 1.0
1.2778778778778779 1.0
1.2791791791791791 1.0
1.2804804804804806 1.0
1.2817817817817818 1.0
1.283083083083083 1.0
1.2843843843843845 1.0
1.2856856856856858 1.0
1.286986986986987 1.0
1.2882882882882882 1.0
1.2895895895895897 1.0
1.290890890890891 1.0
1.2921921921921922 1.0
1.2934934934934936 1.0
1.2947947947947949 1.0
1.296096096096096 1.0
1.2973973973973973 1.0
1.2986986986986988 1.0
1.3 1.0

==> data_defp_Msupf.dat <==
x Msupf(x)
0.0 0.4
0.0013013013013013013 0.39979190011205373
0.0026026026026026027 0.39958401663933446
0.0039039039039039042 0.3993763492444231
0.005205205205205205 0.39916889759060215
0.0065065065065065065 0.39896166134185307
0.0078078078078078084 0.3987546401628547
0.00910910910910911 0.39854783371898195
0.01041041041041041 0.3983412416763029
0.011711711711711712 0.3981348637015782
0.013013013013013013 0.39792869946225856
0.014314314314314314 0.397722748626483
0.015615615615615617 0.39751701086307745
0.016916916916916918 0.3973114858415527
0.01821821821821822 0.3971061732321024
0.01951951951951952 0.3969010727056019
0.02082082082082082 0.396696183933606
0.022122122122122122 0.39649150658834736
0.023423423423423424 0.3962870403427347
0.024724724724724725 0.3960827848703513
0.026026026026026026 0.39587873984545274
0.027327327327327327 0.3956749049429658
0.028628628628628628 0.39547127983848623
0.02992992992992993 0.39526786420827725
0.031231231231231234 0.395064657729268
0.032532532532532535 0.3948616600790514
0.033833833833833836 0.3946588709358827
0.03513513513513514 0.39445628997867804
0.03643643643643644 0.3942539168870121
0.03773773773773774 0.39405175134111703
0.03903903903903904 0.39384979302188056
0.04034034034034034 0.39364804161084405
0.04164164164164164 0.3934464967902012
0.042942942942942944 0.39324515824279643
0.044244244244244245 0.3930440256521226
0.045545545545545546 0.39284309870232015
0.04684684684684685 0.39264237707817473
0.04814814814814815 0.39244186046511625
0.04944944944944945 0.3922415485492167
0.05075075075075075 0.39204144101718863
0.05205205205205205 0.39184153755638357
0.05335335335335335 0.3916418378547907
0.054654654654654654 0.3914423416010344
0.055955955955955955 0.39124304848437375
0.057257257257257256 0.3910439581947
0.05855855855855856 0.3908450704225352
0.05985985985985986 0.390646384859031
0.06116116116116116 0.39044790119596656
0.06246246246246247 0.39024961912574707
0.06376376376376376 0.3900515383414025
0.06506506506506507 0.3898536585365854
0.06636636636636636 0.38965597940556984
0.06766766766766767 0.38945850064324977
0.06896896896896897 0.3892612219451372
0.07027027027027027 0.38906414300736064
0.07157157157157157 0.38891772644692446
0.07287287287287288 0.38918034489923126
0.07417417417417417 0.3894433182597848
0.07547547547547548 0.3897066472485176
0.07677677677677677 0.3899703325873107
0.07807807807807808 0.390234375
0.07937937937937938 0.39049877521238335
0.08068068068068068 0.390763533952227
0.08198198198198198 0.39102865194927194
0.08328328328328329 0.39129412993524126
0.0845845845845846 0.39155996864384635
0.08588588588588589 0.39182616881079385
0.0871871871871872 0.39209273117379245
0.08848848848848849 0.3923596564725597
0.0897897897897898 0.39262694544882876
0.09109109109109109 0.3928945988463555
0.0923923923923924 0.3931626174109251
0.0936936936936937 0.3934310018903592
0.094994994994995 0.39369975303452265
0.0962962962962963 0.3939688715953307
0.0975975975975976 0.39423835832675613
0.0988988988988989 0.3945082139848357
0.1002002002002002 0.394778439327678
0.1015015015015015 0.3950490351154698
0.10280280280280281 0.3953200021104838
0.1041041041041041 0.39559134107708555
0.10540540540540541 0.3958630527817404
0.1067067067067067 0.396135137993021
0.10800800800800801 0.3964075974816147
0.10930930930930931 0.3966804320203304
0.11061061061061062 0.39695364238410596
0.11191191191191191 0.3972272293500159
0.11321321321321322 0.3975011936972784
0.11451451451451451 0.3977755362072627
0.11581581581581582 0.3980502576634968
0.11711711711711711 0.39832535885167464
0.11841841841841842 0.39860084055966377
0.11971971971971972 0.39887670357751276
0.12102102102102102 0.3991529486974588
0.12232232232232232 0.39942957671393536
0.12362362362362363 0.39970658842357965
0.12492492492492493 0.3999839846252402
0.12622622622622623 0.40026176611998504
0.12752752752752752 0.40053993371110874
0.12882882882882885 0.40081848820414057
0.13013013013013014 0.40109743040685225
0.13143143143143143 0.40137676112926557
0.13273273273273273 0.4016564811836604
0.13403403403403405 0.4019365913845824
0.13533533533533534 0.4022170925488512
0.13663663663663664 0.4024979854955681
0.13793793793793793 0.4027792710461241
0.13923923923923925 0.40306095002420783
0.14054054054054055 0.40334302325581395
0.14184184184184184 0.40362549156925065
0.14314314314314314 0.4039083557951482
0.14444444444444446 0.40419161676646703
0.14574574574574575 0.40447527531850574
0.14704704704704705 0.4047593322889093
0.14834834834834834 0.4050437885176776
0.14964964964964966 0.4053286448471734
0.15095095095095096 0.40561390212213083
0.15225225225225225 0.4058995611896636
0.15355355355355355 0.40618562289927357
0.15485485485485487 0.406472088102859
0.15615615615615616 0.40675895765472314
0.15745745745745746 0.40704623241158255
0.15875875875875875 0.40733391323257584
0.16006006006006007 0.4076220009792721
0.16136136136136137 0.40791049651567945
0.16266266266266266 0.4081994007082539
0.16396396396396395 0.4084887144259078
0.16526526526526528 0.40877843854001855
0.16656656656656657 0.40906857392443763
0.16786786786786786 0.4093591214554991
0.1691691691691692 0.40965008201202846
0.17047047047047048 0.4099414564753515
0.17177177177177178 0.41023324572930353
0.17307307307307307 0.41052545066023777
0.1743743743743744 0.41081807215703475
0.17567567567567569 0.4111111111111111
0.17697697697697698 0.4114045684164287
0.17827827827827827 0.41169844496950386
0.1795795795795796 0.411992741669416
0.1808808808808809 0.41228745941781764
0.18218218218218218 0.41258259911894274
0.18348348348348348 0.4128781616796165
0.1847847847847848 0.4131741480092644
0.1860860860860861 0.41347055901992164
0.1873873873873874 0.41376739562624254
0.18868868868868868 0.4140646587455098
0.18998998998999 0.41436234929764404
0.1912912912912913 0.41466046820521335
0.1925925925925926 0.4149590163934426
0.1938938938938939 0.41525799479022335
0.1951951951951952 0.4155574043261231
0.1964964964964965 0.4158572459343953
0.1977977977977978 0.4161575205509887
0.1990990990990991 0.41645822911455727
0.2004004004004004 0.41675937256647017
0.2017017017017017 0.41706095185082104
0.203003003003003 0.4173629679144385
0.2043043043043043 0.4176654217068956
0.20560560560560562 0.41796831418051994
0.2069069069069069 0.41827164629040364
0.2082082082082082 0.4185754189944134
0.20950950950950953 0.4188796332532006
0.21081081081081082 0.4191842900302115
0.21211211211211212 0.419489390291697
0.2134134134134134 0.41979493500672344
0.21471471471471473 0.42010092514718256
0.21601601601601603 0.42040736168780163
0.21731731731731732 0.42071424560615417
0.21861861861861862 0.42102157788267025
0.21991991991991994 0.4213293595006467
0.22122122122122123 0.42163759144625773
0.22252252252252253 0.4219462747085656
0.22382382382382382 0.42225541027953106
0.22512512512512514 0.422564999154024
0.22642642642642644 0.4228750423298341
0.22772772772772773 0.42318554080768145
0.22902902902902902 0.4234964955912277
0.23033033033033035 0.42380790768708637
0.23163163163163164 0.42411977810483414
0.23293293293293293 0.4244321078570215
0.23423423423423423 0.4247448979591837
0.23553553553553555 0.42505814942985193
0.23683683683683684 0.4253718632905643
0.23813813813813814 0.42568604056587694
0.23943943943943943 0.426000682283375
0.24074074074074076 0.4263157894736842
0.24204204204204205 0.42663136317048167
0.24334334334334334 0.4269474044105077
0.24464464464464464 0.4272639142335766
0.24594594594594596 0.42758089368258856
0.24724724724724725 0.42789834380354086
0.24854854854854855 0.4282162656455392
0.24984984984984987 0.4285346602608099
0.25115115115115116 0.428289699325483
0.25245245245245246 0.4279716684754669
0.25375375375375375 0.4276541095890411
0.25505505505505505 0.42733702161638054
0.25635635635635634 0.4270204035107717
0.2576576576576577 0.4267042542286007
0.258958958958959 0.42638857272934216
0.2602602602602603 0.42607335797554735
0.2615615615615616 0.42575860893283324
0.26286286286286287 0.4254443245698711
0.26416416416416416 0.425130503858375
0.26546546546546546 0.42481714577309065
0.26676676676676675 0.4245042492917847
0.2680680680680681 0.424191813395233
0.2693693693693694 0.4238798370672097
0.2706706706706707 0.4235683192944768
0.271971971971972 0.42325725906677214
0.2732732732732733 0.4229466553767993
0.27457457457457457 0.4226365072202166
0.27587587587587586 0.42232681359562596
0.27717717717717716 0.42201757350456237
0.2784784784784785 0.4217087859514831
0.2797797797797798 0.421400449943757
0.2810810810810811 0.421092564491654
0.2823823823823824 0.4207851286083343
0.2836836836836837 0.4204781413098378
0.284984984984985 0.420171601615074
0.2862862862862863 0.4198655085458112
0.28758758758758757 0.41955986112666593
0.2888888888888889 0.4192546583850931
0.2901901901901902 0.4189498993513755
0.2914914914914915 0.41864558305861316
0.2927927927927928 0.4183417085427136
0.2940940940940941 0.41803827484238126
0.2953953953953954 0.41773528099910795
0.2966966966966967 0.417432726057162
0.29799799799799803 0.41713060906357863
0.2992992992992993 0.4168289290681502
0.3006006006006006 0.4165276851234156
0.3019019019019019 0.4162268762846508
0.3032032032032032 0.415926501609859
0.3045045045045045 0.41562656015976035
0.3058058058058058 0.4153270509977827
0.3071071071071071 0.4150279731900515
0.30840840840840844 0.41472932580538024
0.30970970970970974 0.41443110791526083
0.31101101101101103 0.41413331859385366
0.3123123123123123 0.4138359569179784
0.3136136136136136 0.4135390219671045
0.3149149149149149 0.41324251282334123
0.3162162162162162 0.41294642857142855
0.3175175175175175 0.41265076829872777
0.31881881881881885 0.4123555310952119
0.32012012012012014 0.4120607160534565
0.32142142142142144 0.41176632226863047
0.32272272272272273 0.41147234883848643
0.324024024024024 0.411178794863352
0.3253253253253253 0.4108856594461201
0.3266266266266266 0.41059294169224025
0.3279279279279279 0.41030064070970923
0.32922922922922926 0.4100087556090621
0.33053053053053055 0.409717285503363
0.33183183183183185 0.40942622950819674
0.33313313313313314 0.40913558674165895
0.33443443443443444 0.4088453563243479
0.33573573573573573 0.40855553737935546
0.337037037037037 0.40826612903225806
0.3383383383383384 0.40797713041110806
0.33963963963963967 0.40768854064642507
0.34094094094094096 0.407400358871187
0.34224224224224226 0.4071125842208216
0.34354354354354355 0.40682521583319764
0.34484484484484484 0.4065382528486164
0.34614614614614614 0.4062516944098032
0.34744744744744743 0.4059655396618986
0.3487487487487488 0.40567978775245
0.3500500500500501 0.4053944378314035
0.35135135135135137 0.4051094890510949
0.35265265265265267 0.4048249405662416
0.35395395395395396 0.40454079153393446
0.35525525525525525 0.40425704111362903
0.35655655655655655 0.40397368846713755
0.35785785785785784 0.4036907327586207
0.3591591591591592 0.4034081731545792
0.3604604604604605 0.4031260088238459
0.3617617617617618 0.4028442389375773
0.3630630630630631 0.4025628626692456
0.36436436436436437 0.4022818791946309
0.36566566566566566 0.4020012876918124
0.36696696696696696 0.4017210873411613
0.36826826826826825 0.4014412773253322
0.3695695695695696 0.40116185682925526
0.3708708708708709 0.4008828250401284
0.3721721721721722 0.4006041811474095
0.3734734734734735 0.4003259243428083
0.3747747747747748 0.40004805382027875
0.37607607607607607 0.4001377851832863
0.37737737737737737 0.40030453598333066
0.3786786786786787 0.40047142582259
0.37997997997998 0.4006384548750361
0.3812812812812813 0.4008056233149313
0.3825825825825826 0.4009729313168288
0.3838838838838839 0.40114037905557337
0.3851851851851852 0.40130796670630203
0.3864864864864865 0.4014756944444444
0.3877877877877878 0.40164356244572386
0.3890890890890891 0.40181157088615743
0.3903903903903904 0.40197971994205695
0.3916916916916917 0.4021480097900296
0.392992992992993 0.40231644060697835
0.3942942942942943 0.4024850125701025
0.3955955955955956 0.40265372585689874
0.3968968968968969 0.4028225806451613
0.3981981981981982 0.40299157711298284
0.39949949949949953 0.4031607154387551
0.4008008008008008 0.40332999580116924
0.4021021021021021 0.40349941837921677
0.4034034034034034 0.4036689833521901
0.4047047047047047 0.40383869089968305
0.406006006006006 0.40400854120159174
0.4073073073073073 0.40417853443811497
0.4086086086086086 0.40434867078975484
0.40990990990990994 0.4045189504373178
0.41121121121121124 0.40468937356191464
0.41251251251251253 0.40485994034496176
0.4138138138138138 0.40503065096818136
0.4151151151151151 0.4052015056136024
0.4164164164164164 0.4053725044635611
0.4177177177177177 0.4055436477007015
0.41901901901901906 0.4057149355079762
0.42032032032032035 0.4058863680686472
0.42162162162162165 0.4060579455662862
0.42292292292292294 0.4062296681847755
0.42422422422422423 0.40640153610830865
0.4255255255255255 0.4065735495213909
0.4268268268268268 0.4067457086088401
0.4281281281281281 0.4069180135557873
0.42942942942942947 0.4070904645476773
0.43073073073073076 0.4072630617702694
0.43203203203203205 0.4074358054096382
0.43333333333333335 0.40760869565217395
0.43463463463463464 0.40778173268458345
0.43593593593593594 0.4079549166938909
0.43723723723723723 0.40812824786743795
0.4385385385385385 0.40830172639288514
0.4398398398398399 0.40847535245821204
0.44114114114114117 0.408649126251718
0.44244244244244246 0.40882304796202323
0.44374374374374376 0.4089971177780689
0.44504504504504505 0.40917133588911825
0.44634634634634635 0.4093457024847571
0.44764764764764764 0.40952021775489456
0.44894894894894893 0.4096948818897638
0.4502502502502503 0.40986969507992255
0.4515515515515516 0.410044657516254
0.45285285285285287 0.41021976938996746
0.45415415415415417 0.41039503089259893
0.45545545545545546 0.4105704422160118
0.45675675675675675 0.4107460035523979
0.45805805805805805 0.41092171509427755
0.4593593593593594 0.4110975770345009
0.4606606606606607 0.4112735895662484
0.461961961961962 0.4114497528830313
0.4632632632632633 0.41162606717869266
0.4645645645645646 0.411802532647408
0.46586586586586587 0.4119791494836858
0.46716716716716716 0.41215591788236844
0.46846846846846846 0.412332838038633
0.4697697697697698 0.4125099101479916
0.4710710710710711 0.41268713440629234
0.4723723723723724 0.4128645110097203
0.4736736736736737 0.41304204015479773
0.474974974974975 0.4132197220383852
0.4762762762762763 0.41339755685768204
0.47757757757757757 0.4135755448102272
0.47887887887887887 0.4137536860939001
0.4801801801801802 0.4139319809069213
0.4814814814814815 0.41411042944785276
0.4827827827827828 0.4142890319155995
0.4840840840840841 0.4144677885094095
0.4853853853853854 0.414646699428875
0.4866866866866867 0.41482576487393286
0.487987987987988 0.4150049850448654
0.4892892892892893 0.4151843601423014
0.4905905905905906 0.4153638903672166
0.4918918918918919 0.4155435759209344
0.4931931931931932 0.4157234170051268
0.4944944944944945 0.41590341382181517
0.4957957957957958 0.41608356657337064
0.4970970970970971 0.4162638754625154
0.4983983983983984 0.4164443406923231
0.49969969969969974 0.4166249624662196
0.501001001001001 0.4165276851234156
0.5023023023023023 0.41634714766778913
0.5036036036036036 0.4161667666466707
0.5049049049049049 0.415986541856824
0.5062062062062063 0.4158064730953649
0.5075075075075075 0.41562656015976035
0.5088088088088089 0.41544680284782753
0.5101101101101101 0.4152672009577334
0.5114114114114114 0.4150877542879936
0.5127127127127127 0.4149084626374722
0.514014014014014 0.4147293258053803
0.5153153153153154 0.41455034359127574
0.5166166166166166 0.41437151579506243
0.517917917917918 0.414192842216989
0.5192192192192192 0.4140143226576487
0.5205205205205206 0.4138359569179785
0.5218218218218218 0.413657744799258
0.5231231231231231 0.41347968610310915
0.5244244244244244 0.41330178063149536
0.5257257257257257 0.4131240281867205
0.5270270270270271 0.41294642857142855
0.5283283283283283 0.4127689815886028
0.5296296296296297 0.4125916870415648
0.5309309309309309 0.412414544733974
0.5322322322322323 0.412237554469827
0.5335335335335335 0.4120607160534565
0.5348348348348348 0.41188402928953094
0.5361361361361362 0.4117074939830537
0.5374374374374374 0.411531109939362
0.5387387387387388 0.41135487696412687
0.54004004004004 0.411178794863352
0.5413413413413414 0.41100286344337295
0.5426426426426426 0.4108270825108567
0.543943943943944 0.41065145187280083
0.5452452452452453 0.41047597133653274
0.5465465465465466 0.41030064070970923
0.5478478478478479 0.4101254598003153
0.5491491491491491 0.40995042841666396
0.5504504504504505 0.40977554636739516
0.5517517517517517 0.40960081346147537
0.5530530530530531 0.40942622950819674
0.5543543543543543 0.4092517943171763
0.5556556556556557 0.4090775076983555
0.556956956956957 0.40890336946199946
0.5582582582582583 0.40872937941869597
0.5595595595595596 0.40855553737935546
0.5608608608608608 0.40838184315520965
0.5621621621621622 0.4082082965578111
0.5634634634634634 0.40803489739903276
0.5647647647647648 0.40786164549106707
0.5660660660660661 0.40768854064642507
0.5673673673673674 0.4075155826779362
0.5686686686686687 0.4073427713987474
0.56996996996997 0.4071701066223222
0.5712712712712713 0.40699758816244047
0.5725725725725725 0.4068252158331976
0.5738738738738739 0.4066529894490035
0.5751751751751751 0.40648090882458254
0.5764764764764765 0.4063089737749723
0.5777777777777778 0.40613718411552346
0.5790790790790791 0.4059655396618986
0.5803803803803804 0.4057940402300718
0.5816816816816817 0.40562268563632825
0.582982982982983 0.4054514756972629
0.5842842842842842 0.4052804102297806
0.5855855855855856 0.4051094890510949
0.586886886886887 0.40493871197872755
0.5881881881881882 0.4047680788305079
0.5894894894894895 0.40459758942457236
0.5907907907907908 0.40442724357936327
0.5920920920920921 0.404257041113629
0.5933933933933934 0.4040869818464227
0.5946946946946947 0.40391706559710183
0.5959959959959961 0.4037472921853277
0.5972972972972973 0.4035776614310646
0.5985985985985987 0.4034081731545792
0.5998998998998999 0.40323882717644016
0.6012012012012012 0.4030696233175172
0.6025025025025025 0.40290056139898045
0.6038038038038038 0.4027316412423001
0.6051051051051051 0.4025628626692457
0.6064064064064064 0.4023942255018851
0.6077077077077078 0.4022257295625845
0.609009009009009 0.40205737467400754
0.6103103103103104 0.4018891606591143
0.6116116116116116 0.40172108734116135
0.6129129129129129 0.40155315454370055
0.6142142142142142 0.4013853620905789
0.6155155155155155 0.4012177098059376
0.6168168168168169 0.4010501975142114
0.6181181181181181 0.40088282504012845
0.6194194194194195 0.40071559220870906
0.6207207207207207 0.40054849884526555
0.6220220220220221 0.4003815447754016
0.6233233233233233 0.4002147298250112
0.6246246246246246 0.4000480538202787
0.625925925925926 0.39988151658767773
0.6272272272272272 0.39971511795397074
0.6285285285285286 0.39954885774620846
0.6298298298298298 0.39938273579172934
0.6311311311311312 0.3992167519181586
0.6324324324324324 0.3990509059534081
0.6337337337337338 0.3988851977256756
0.635035035035035 0.3987196270634439
0.6363363363363364 0.3985541937954806
0.6376376376376377 0.39838889775083747
0.6389389389389389 0.3982237387588494
0.6402402402402403 0.3980587166491345
0.6415415415415415 0.39789383125159317
0.6428428428428429 0.3977290823964073
0.6441441441441441 0.39756446991404015
0.6454454454454455 0.3973999936352353
0.6467467467467468 0.39723565339101663
0.648048048048048 0.3970714490126872
0.6493493493493494 0.3969073803318289
0.6506506506506506 0.39674344718030186
0.651951951951952 0.3965796493902439
0.6532532532532532 0.39641598679407003
0.6545545545545546 0.39625245922447166
0.6558558558558558 0.3960890665144162
0.6571571571571572 0.3959258084971465
0.6584584584584585 0.3957626850061801
0.6597597597597598 0.39559969587530885
0.6610610610610611 0.39543684093859843
0.6623623623623623 0.3952741200303875
0.6636636636636637 0.3951115329852871
0.6649649649649649 0.39494907963818077
0.6662662662662663 0.39478675982422307
0.6675675675675676 0.3946245733788396
0.6688688688688689 0.3944625201377262
0.6701701701701702 0.39430059993684874
0.6714714714714715 0.394138812612442
0.6727727727727728 0.3939771580010096
0.674074074074074 0.3938156359393232
0.6753753753753754 0.39365424626442214
0.6766766766766767 0.3934929888136127
0.677977977977978 0.3933318634244677
0.6792792792792793 0.3931708699348257
0.6805805805805806 0.39301000818279097
0.6818818818818819 0.3928492780067323
0.6831831831831832 0.39268867924528306
0.6844844844844845 0.3925282117373401
0.6857857857857858 0.3923678753220637
0.6870870870870871 0.3922076698388769
0.6883883883883885 0.3920475951274645
0.6896896896896897 0.3918876510277734
0.690990990990991 0.3917278373800113
0.6922922922922923 0.39156815402464645
0.6935935935935936 0.3914086008024072
0.6948948948948949 0.39124917755428146
0.6961961961961962 0.3910898841215158
0.6974974974974976 0.3909307203456156
0.6987987987987988 0.390771686068344
0.7001001001001002 0.3906127811317214
0.7014014014014014 0.3904540053780251
0.7027027027027027 0.39029535864978904
0.704004004004004 0.39013684078980254
0.7053053053053053 0.3899784516411105
0.7066066066066066 0.38982019104701254
0.7079079079079079 0.3896620588510625
0.7092092092092093 0.38950405489706796
0.7105105105105105 0.3893461790290899
0.7118118118118119 0.38918843109144174
0.7131131131131131 0.3890308109286894
0.7144144144144144 0.3888733183856502
0.7157157157157157 0.388715953307393
0.717017017017017 0.38855871553923704
0.7183183183183184 0.3884016049267519
0.7196196196196196 0.38824462131575677
0.720920920920921 0.38808776455231997
0.7222222222222222 0.3879310344827586
0.7235235235235236 0.3877744309536379
0.7248248248248248 0.38761795381177055
0.7261261261261261 0.38746160290421666
0.7274274274274275 0.387305378078283
0.7287287287287287 0.38714927918152225
0.7300300300300301 0.386993306061733
0.7313313313313313 0.3868374585669589
0.7326326326326327 0.3866817365454883
0.7339339339339339 0.3865261398458538
0.7352352352352353 0.3863706683168317
0.7365365365365365 0.3862153218074413
0.7378378378378379 0.38606010016694486
0.7391391391391392 0.3859050032448469
0.7404404404404404 0.3857500308908933
0.7417417417417418 0.3855951829550718
0.743043043043043 0.38544045928761034
0.7443443443443444 0.3852858597389775
0.7456456456456456 0.3851313841598816
0.746946946946947 0.3849770324012701
0.7482482482482483 0.3848228043143297
0.7495495495495496 0.3846686997504852
0.7508508508508509 0.3845147185613992
0.7521521521521521 0.384360860598972
0.7534534534534535 0.3842071257153406
0.7547547547547547 0.38405351376287866
0.7560560560560561 0.3839000245941958
0.7573573573573574 0.383746658062137
0.7586586586586587 0.3835934140197825
0.75995995995996 0.3834402923204471
0.7612612612612613 0.38328729281767954
0.7625625625625626 0.38313441536526244
0.7638638638638638 0.38298165981721155
0.7651651651651652 0.38282902602777524
0.7664664664664664 0.38267651385143414
0.7677677677677678 0.3825241231429009
0.7690690690690691 0.38237185375711924
0.7703703703703704 0.3822197055492638
0.7716716716716717 0.3820676783747399
0.772972972972973 0.3819157720891825
0.7742742742742743 0.3817639865484561
0.7755755755755755 0.3816123216086545
0.7768768768768769 0.3814607771260997
0.7781781781781782 0.3813093529573422
0.7794794794794795 0.38115804895916
0.7807807807807808 0.38100686498855835
0.7820820820820821 0.3808558009027693
0.7833833833833834 0.38070485655925124
0.7846846846846847 0.3805540318156885
0.785985985985986 0.3804033265299906
0.7872872872872873 0.3802527405602923
0.7885885885885886 0.380102273764953
0.78988988988989 0.37995192600255584
0.7911911911911912 0.37980169713190787
0.7924924924924925 0.37965158701203944
0.7937937937937938 0.3795015955022033
0.7950950950950951 0.37935172246187493
0.7963963963963964 0.3792019677507516
0.7976976976976977 0.3790523312287518
0.7989989989989991 0.3789028127560154
0.8003003003003003 0.37875341219290265
0.8016016016016017 0.37860412939999394
0.8029029029029029 0.37845496423808944
0.8042042042042042 0.37830591656820867
0.8055055055055055 0.37815698625158983
0.8068068068068068 0.3780081731496897
0.8081081081081082 0.377859477124183
0.8094094094094094 0.37771089803696195
0.8107107107107108 0.37756243575013604
0.812012012012012 0.3774140901260314
0.8133133133133134 0.37726586102719034
0.8146146146146146 0.37711774831637124
0.815915915915916 0.37696975185654774
0.8172172172172172 0.3768218715109086
0.8185185185185185 0.37667410714285715
0.8198198198198199 0.37652645861601086
0.8211211211211211 0.376378925794201
0.8224224224224225 0.3762315085414721
0.8237237237237237 0.37608420672208165
0.8250250250250251 0.37593702020049974
0.8263263263263263 0.37578994884140837
0.8276276276276276 0.3756429925097013
0.828928928928929 0.37549615107048356
0.8302302302302302 0.37534942438907093
0.8315315315315316 0.37520281233098973
0.8328328328328328 0.37505631476197626
0.8341341341341342 0.3751126464403725
0.8354354354354354 0.375295841316353
0.8367367367367368 0.37547921521461325
0.8380380380380381 0.37566276839769863
0.8393393393393394 0.3758465011286682
0.8406406406406407 0.3760304136710957
0.8419419419419419 0.3762145062890713
0.8432432432432433 0.3763987792472025
0.8445445445445445 0.3765832328106152
0.8458458458458459 0.3767678672449557
0.8471471471471471 0.3769526828163912
0.8484484484484485 0.3771376797916116
0.8497497497497498 0.37732285843783053
0.851051051051051 0.37750821902278653
0.8523523523523524 0.3776937618147448
0.8536536536536536 0.37787948708249797
0.854954954954955 0.37806539509536785
0.8562562562562562 0.37825148612320625
0.8575575575575576 0.37843776043639665
0.8588588588588589 0.3786242183058556
0.8601601601601602 0.37881086000303354
0.8614614614614615 0.3789976857999165
0.8627627627627628 0.37918469596902754
0.8640640640640641 0.37937189078342765
0.8653653653653653 0.3795592705167173
0.8666666666666667 0.379746835443038
0.8679679679679679 0.3799345858370731
0.8692692692692693 0.38012252197404967
0.8705705705705706 0.38031064412973964
0.8718718718718719 0.3804989525804609
0.8731731731731732 0.38068744760307904
0.8744744744744745 0.3808761294750086
0.8757757757757758 0.38106499847421427
0.877077077077077 0.3812540548792123
0.8783783783783784 0.3814432989690722
0.8796796796796797 0.38163273102341755
0.880980980980981 0.38182235132242776
0.8822822822822823 0.38201216014683953
0.8835835835835836 0.3822021577779478
0.8848848848848849 0.3823923444976077
0.8861861861861862 0.3825827205882353
0.8874874874874875 0.38277328633280966
0.8887887887887889 0.3829640420148739
0.8900900900900901 0.38315498791853636
0.8913913913913915 0.38334612432847276
0.8926926926926927 0.3835374515299267
0.893993993993994 0.3837289698087117
0.8952952952952953 0.3839206794512125
0.8965965965965966 0.38411258074438637
0.8978978978978979 0.38430467397576457
0.8991991991991992 0.3844969594334539
0.9005005005005006 0.3846894374061381
0.9018018018018018 0.38488210818307905
0.9031031031031032 0.38507497205411867
0.9044044044044044 0.38526802930967996
0.9057057057057057 0.3854612802407686
0.907007007007007 0.3856547251389747
0.9083083083083083 0.38584836429647373
0.9096096096096097 0.3860421980060283
0.9109109109109109 0.38623622656098977
0.9122122122122123 0.38643045025529943
0.9135135135135135 0.38662486938349006
0.9148148148148149 0.3868194842406877
0.9161161161161161 0.3870142951226126
0.9174174174174174 0.3872093023255814
0.9187187187187188 0.38740450614650795
0.92002002002002 0.38759990688290524
0.9213213213213214 0.38779550483288694
0.9226226226226226 0.38799130029516854
0.923923923923924 0.38818729356906934
0.9252252252252252 0.38838348495451364
0.9265265265265266 0.3885798747520323
0.9278278278278278 0.3887764632627646
0.9291291291291291 0.3889732507884593
0.9304304304304305 0.3891702376314764
0.9317317317317317 0.38936742409478897
0.9330330330330331 0.3895648104819841
0.9343343343343343 0.389762397097265
0.9356356356356357 0.3899601842454524
0.9369369369369369 0.39015817223198596
0.9382382382382383 0.3903563613629259
0.9395395395395396 0.39055475194495487
0.9408408408408409 0.39075334428537906
0.9421421421421422 0.3909521386921301
0.9434434434434434 0.3911511354737667
0.9447447447447448 0.3913503349394759
0.946046046046046 0.391549737399075
0.9473473473473474 0.39174934316301324
0.9486486486486486 0.39194915254237284
0.94994994994995 0.39214916584887144
0.9512512512512513 0.39234938339486297
0.9525525525525526 0.3925498054933396
0.9538538538538539 0.3927504324579336
0.9551551551551551 0.39295126460291857
0.9564564564564565 0.39315230224321135
0.9577577577577577 0.39335354569437336
0.9590590590590591 0.3935549952726126
0.9603603603603604 0.3937566512947854
0.9616616616616617 0.3939585140783974
0.962962962962963 0.3941605839416058
0.9642642642642643 0.3943628612032212
0.9655655655655656 0.39456534618270866
0.9668668668668668 0.39476803920018966
0.9681681681681682 0.3949709405764441
0.9694694694694695 0.39517405063291144
0.9707707707707708 0.3953773696916927
0.9720720720720721 0.3955808980755524
0.9733733733733734 0.3957846361079197
0.9746746746746747 0.39598858411289045
0.975975975975976 0.39619274241522906
0.9772772772772773 0.39639711134036987
0.9785785785785786 0.39660169121441896
0.9798798798798799 0.3968064823641564
0.9811811811811813 0.397011485117037
0.9824824824824825 0.39721669980119284
0.9837837837837838 0.39742212674543503
0.9850850850850851 0.3976277662792549
0.9863863863863864 0.39783361873282624
0.9876876876876877 0.3980396844370069
0.988988988988989 0.39824596372334065
0.9902902902902904 0.39845245692405873
0.9915915915915916 0.3986591643720819
0.992892892892893 0.3988660864010221
0.9941941941941942 0.39907322334518436
0.9954954954954955 0.3992805755395683
0.9967967967967968 0.3994881433198704
0.9980980980980981 0.3996959270224854
0.9993993993993995 0.3999039269845082
0.9999999999999999 0.4
1.0000000000000002 0.4
1.0007007007007007 0.3998879193018974
1.002002002002002 0.3996799359871974
1.0033033033033034 0.3994721689059501
1.0046046046046047 0.39926461772111427
1.005905905905906 0.39905728209634894
1.0072072072072071 0.3988501616960115
1.0085085085085086 0.3986432561851556
1.0098098098098098 0.39843656522952975
1.011111111111111 0.39823008849557523
1.0124124124124125 0.3980238256504243
1.0137137137137138 0.39781777636189863
1.015015015015015 0.39761194029850744
1.0163163163163162 0.3974063171294455
1.0176176176176177 0.3972009065245914
1.018918918918919 0.3969957081545064
1.0202202202202202 0.3967907216904318
1.0215215215215216 0.3965859468042874
1.0228228228228229 0.3963813831686704
1.0241241241241241 0.3961770304568528
1.0254254254254254 0.39597288834278016
1.0267267267267268 0.39576895650106964
1.028028028028028 0.39556523460700854
1.0293293293293293 0.39536172233655215
1.0306306306306308 0.3951584193663225
1.031931931931932 0.3949553253736064
1.0332332332332332 0.39475244003635357
1.0345345345345345 0.39454976303317535
1.035835835835836 0.3943472940433427
1.0371371371371372 0.3941450327467845
1.0384384384384384 0.3939429788240861
1.0397397397397397 0.39374113195648747
1.0410410410410411 0.39353949182588144
1.0423423423423424 0.39333805811481215
1.0436436436436436 0.3931368305064736
1.044944944944945 0.39293580868470734
1.0462462462462463 0.3927349923340016
1.0475475475475475 0.3925343811394892
1.0488488488488488 0.3923339747869458
1.0501501501501502 0.39213377296278845
1.0514514514514515 0.3919337753540743
1.0527527527527527 0.3917339816484982
1.0540540540540542 0.39153439153439146
1.0553553553553554 0.39133500470072075
1.0566566566566566 0.3911358208370855
1.0579579579579579 0.39093683963371684
1.0592592592592593 0.3907380607814761
1.0605605605605606 0.39053948397185306
1.0618618618618618 0.390341108896964
1.0631631631631633 0.39014293524955085
1.0644644644644645 0.38994496272297907
1.0657657657657658 0.38974719101123595
1.067067067067067 0.3895496198089296
1.0683683683683685 0.38935224881128694
1.0696696696696697 0.38915507771415214
1.070970970970971 0.38895810621398536
1.0722722722722724 0.38876133400786084
1.0735735735735736 0.3885647607934656
1.0748748748748749 0.38836838626909764
1.0761761761761761 0.38817221013366493
1.0774774774774776 0.38797623208668297
1.0787787787787788 0.38778045182827414
1.08008008008008 0.38758486905916584
1.0813813813813815 0.3873894834806887
1.0826826826826828 0.38719429479477535
1.083983983983984 0.3869993027039591
1.0852852852852852 0.38680450691137186
1.0865865865865867 0.386609907120743
1.087887887887888 0.3864155030363981
1.0891891891891892 0.3862212943632568
1.0904904904904906 0.38602728080683174
1.0917917917917919 0.3858334620732272
1.093093093093093 0.38563983786913725
1.0943943943943943 0.3854464079018443
1.0956956956956958 0.3852531718792179
1.096996996996997 0.38506012950971324
1.0982982982982983 0.3848672805023693
1.0995995995995995 0.38467462456680784
1.100900900900901 0.38448216141323177
1.1022022022022022 0.3842898907524234
1.1035035035035035 0.38409781229574375
1.104804804804805 0.3839059257551303
1.1061061061061062 0.3837142308430958
1.1074074074074074 0.38352272727272724
1.1087087087087086 0.3833314147576839
1.11001001001001 0.38314029301219604
1.1113113113113113 0.3829493617510637
1.1126126126126126 0.38275862068965516
1.113913913913914 0.3825680695439053
1.1152152152152153 0.38237770803031457
1.1165165165165165 0.38218753586594745
1.1178178178178177 0.3819975527684308
1.1191191191191192 0.38180775845595255
1.1204204204204204 0.38161815264726107
1.1217217217217217 0.3814287350616624
1.1230230230230231 0.38123950541901996
1.1243243243243244 0.3810504634397528
1.1256256256256256 0.38086160884483417
1.1269269269269269 0.3806729413557901
1.1282282282282283 0.3804844606946983
1.1295295295295296 0.3802961665841867
1.1308308308308308 0.3801080587474317
1.1321321321321323 0.3799201369081574
1.1334334334334335 0.37973240079063403
1.1347347347347347 0.3795448501196763
1.136036036036036 0.3793574846206425
1.1373373373373374 0.37917030401943297
1.1386386386386387 0.3789833080424886
1.13993993993994 0.37879649641678986
1.1412412412412414 0.37860986886985526
1.1425425425425426 0.37842342512973975
1.1438438438438439 0.37823716492503406
1.145145145145145 0.3780510879848628
1.1464464464464466 0.3778651940388834
1.1477477477477478 0.37767948281728475
1.149049049049049 0.37749395405078595
1.1503503503503503 0.37730860747063494
1.1516516516516517 0.377123442808607
1.152952952952953 0.37693845979700413
1.1542542542542542 0.3767536581686529
1.1555555555555557 0.3765690376569037
1.156856856856857 0.37638459799562957
1.1581581581581581 0.3762003389192243
1.1594594594594594 0.37601626016260165
1.1607607607607608 0.3758323614611941
1.162062062062062 0.3756486425509514
1.1633633633633633 0.37546510316833914
1.1646646646646648 0.37528174305033807
1.165965965965966 0.37509856193444224
1.1672672672672673 0.37491555955865796
1.1685685685685685 0.37473273566150267
1.16986986986987 0.3745500899820036
1.1711711711711712 0.37436762225969644
1.1724724724724724 0.3741853322346243
1.173773773773774 0.3740032196473363
1.1750750750750751 0.3738212842388864
1.1763763763763764 0.37363952575083215
1.1776776776776776 0.3734579439252336
1.178978978978979 0.3732765385046519
1.1802802802802803 0.3730953092321482
1.1815815815815816 0.37291425585128224
1.182882882882883 0.37273337810611146
1.1841841841841843 0.3725526757411896
1.1854854854854855 0.3723721485015655
1.1867867867867867 0.37219179613278197
1.1880880880880882 0.3720116183808743
1.1893893893893894 0.37183161499236983
1.1906906906906907 0.37165178571428575
1.1919919919919921 0.3714721302941285
1.1932932932932934 0.37129264847989296
1.1945945945945946 0.3711133400200602
1.1958958958958958 0.3709342046635972
1.1971971971971973 0.3707552421599554
1.1984984984984985 0.3705764522590697
1.1997997997997998 0.3703978347113566
1.201101101101101 0.3702193892677142
1.2024024024024025 0.37004111567951997
1.2037037037037037 0.3698630136986301
1.205005005005005 0.3696850830773785
1.2063063063063064 0.36950732356857524
1.2076076076076077 0.3693297349255056
1.208908908908909 0.3691523169019289
1.2102102102102101 0.36897506925207757
1.2115115115115116 0.36879799173065564
1.2128128128128128 0.3686210840928379
1.214114114114114 0.3684443460942686
1.2154154154154155 0.36826777749106054
1.2167167167167168 0.36809137803979364
1.218018018018018 0.3679151474975141
1.2193193193193193 0.3677390856217331
1.2206206206206207 0.36756319217042566
1.221921921921922 0.36738746690203
1.2232232232232232 0.36721190957544575
1.2245245245245246 0.367036519950033
1.2258258258258259 0.366861297785612
1.2271271271271271 0.36668624284246076
1.2284284284284284 0.3665113548813149
1.2297297297297298 0.36633663366336633
1.231031031031031 0.3661620789502621
1.2323323323323323 0.3659876905041032
1.2336336336336338 0.3658134680874437
1.234934934934935 0.36563941146328965
1.2362362362362362 0.36546552039509783
1.2375375375375375 0.36529179464677486
1.238838838838839 0.36511823398267607
1.2401401401401402 0.3649448381676043
1.2414414414414414 0.36477160696680905
1.2427427427427429 0.3645985401459854
1.2440440440440441 0.36442563747127277
1.2453453453453454 0.364252898709254
1.2466466466466466 0.36408032362695436
1.247947947947948 0.3639079119918403
1.2492492492492493 0.36373566357181863
1.2505505505505505 0.3635635781352355
1.251851851851852 0.3633916554508748
1.2531531531531532 0.36321989528795806
1.2544544544544545 0.36304829741614275
1.2557557557557557 0.3628768616055213
1.2570570570570572 0.36270558762662014
1.2583583583583584 0.36253447525039917
1.2596596596596596 0.36236352424824986
1.2609609609609609 0.3621927343919948
1.2622622622622623 0.3620221054538866
1.2635635635635636 0.3618516372066068
1.2648648648648648 0.3616813294232649
1.2661661661661663 0.3615111818773974
1.2674674674674675 0.3613411943429667
1.2687687687687688 0.3611713665943601
1.27007007007007 0.3610016984063889
1.2713713713713715 0.36083218955428736
1.2726726726726727 0.36066283981371167
1.273973973973974 0.360493648960739
1.2752752752752754 0.36032461677186656
1.2765765765765766 0.3601557430240104
1.2778778778778779 0.3599870274945047
1.2791791791791791 0.35981846996110073
1.2804804804804806 0.35965007020196565
1.2817817817817818 0.35948182799568185
1.283083083083083 0.3593137431212459
1.2843843843843845 0.3591458153580673
1.2856856856856858 0.3589780444859678
1.286986986986987 0.35881043028518067
1.2882882882882882 0.35864297253634897
1.2895895895895897 0.3584756710205253
1.290890890890891 0.35830852551917075
1.2921921921921922 0.3581415358141536
1.2934934934934936 0.35797470168774853
1.2947947947947949 0.3578080229226361
1.296096096096096 0.357641499301901
1.2973973973973973 0.3574751306090317
1.2986986986986988 0.3573089166279194
1.3 0.35714285714285715

==> data_defp_f.dat <==
x f(x)
0 0
0.9999999999999999 0
1.0 1.0
1.3 1.0

==> data_muchvar_Mf.dat <==
x Mf(x)
-2.0225424859375 0.24448861874995043
-2.018493351831519 0.24546061056798676
-2.014444217725538 0.24644036175840126
-2.010395083619557 0.24742796560769117
-2.0063459495135763 0.24842351690374379
-2.002296815407595 0.24942711196616418
-1.9982476813016141 0.2504388486773395
-1.9941985471956332 0.251458826514264
-1.9901494130896522 0.2524871465811433
-1.9861002789836713 0.25352391164280336
-1.9820511448776903 0.254569226158925
-1.9780020107717093 0.25562319631912944
-1.9739528766657284 0.2566859300789383
-1.9699037425597474 0.2577575371966354
-1.9658546084537663 0.2588381292710548
-1.9618054743477853 0.2599278197803238
-1.9577563402418043 0.2610267241215888
-1.9537072061358234 0.2621349596517529
-1.9496580720298424 0.2632526457292556
-1.9456089379238615 0.2643799037569265
-1.9415598038178805 0.265516857225944
-1.9375106697118996 0.26666363176093333
-1.9334615356059186 0.26782035516623903
-1.9294124014999374 0.2689871574734059
-1.9253632673939565 0.27016417098990714
-1.9213141332879755 0.2713515303491577
-1.9172649991819946 0.2725493725618517
-1.9132158650760136 0.2737578370686658
-1.9091667309700326 0.27497706579437114
-1.9051175968640517 0.2762072032033976
-1.9010684627580707 0.2774483963568958
-1.8970193286520898 0.2787007949713454
-1.8929701945461086 0.2799645514787574
-1.8889210604401276 0.28123982108852114
-1.8848719263341467 0.2825267618509513
-1.8808227922281657 0.28382553472258554
-1.8767736581221848 0.2851363036332926
-1.8727245240162038 0.28645923555524866
-1.8686753899102229 0.2877945005738419
-1.864626255804242 0.28914227196057063
-1.860577121698261 0.29050272624799806
-1.8565279875922798 0.2918760433068344
-1.8524788534862988 0.2932624064252147
-1.8484297193803179 0.2946620023902472
-1.844380585274337 0.29607502157190846
-1.840331451168356 0.29750165800936307
-1.836282317062375 0.29894210949979166
-1.832233182956394 0.30039657768981204
-1.8281840488504129 0.3018652681695819
-1.8241349147444321 0.3033483905696752
-1.820085780638451 0.3048461586608302
-1.81603664653247 0.3063587904566643
-1.811987512426489 0.3078865083194651
-1.807938378320508 0.3094295390691607
-1.8038892442145271 0.3109881140955838
-1.7998401101085462 0.31256246947414595
-1.7957909760025652 0.31415284608504296
-1.791741841896584 0.3157594897361185
-1.787692707790603 0.3173826512895165
-1.7836435736846221 0.3190225867922611
-1.7795944395786412 0.32067955761090494
-1.7755453054726602 0.3223538305703961
-1.7714961713666793 0.3240456780973177
-1.7674470372606983 0.32575537836766205
-1.7633979031547173 0.3274832154593077
-1.7593487690487364 0.32922947950937487
-1.7552996349427552 0.3309944668766426
-1.7512505008367745 0.33277848030921703
-1.7472013667307933 0.3345818291176543
-1.7431522326248123 0.33640482935373883
-1.7391030985188314 0.33824780399514226
-1.7350539644128504 0.34011108313618316
-1.7310048303068695 0.34199500418492745
-1.7269556962008885 0.34389991206687576
-1.7229065620949076 0.34582615943549627
-1.7188574279889264 0.3477741068898729
-1.7148082938829456 0.34974412319974996
-1.7107591597769645 0.35173658553827114
-1.7067100256709835 0.353751879722717
-1.7026608915650026 0.355790400463568
-1.6986117574590216 0.35785255162222807
-1.6945626233530406 0.35993874647776286
-1.6905134892470597 0.3620494080030234
-1.6864643551410787 0.3641849691505413
-1.6824152210350976 0.3663458731486034
-1.6783660869291166 0.36853257380792803
-1.6743169528231356 0.37074553583939285
-1.6702678187171547 0.372985235183277
-1.6662186846111737 0.375252159350511
-1.6621695505051928 0.3775468077764465
-1.6581204163992118 0.3798696921876855
-1.6540712822932309 0.38222133698253535
-1.65002214818725 0.3846022796256833
-1.6459730140812687 0.3870130710577144
-1.6419238799752878 0.38945427612012856
-1.6378747458693068 0.39192647399654557
-1.6338256117633259 0.39443025867082104
-1.629776477657345 0.39696623940283543
-1.625727343551364 0.3995350412227563
-1.621678209445383 0.4021373054446161
-1.617629075339402 0.40477369020009135
-1.613579941233421 0.4074448709934176
-1.60953080712744 0.4101515412784219
-1.605481673021459 0.4128944130587083
-1.601432538915478 0.41567421751208844
-1.597383404809497 0.4184917056404068
-1.593334270703516 0.421347648945973
-1.5892851365975351 0.42424284013588287
-1.5852360024915542 0.4271780938555773
-1.5811868683855732 0.4301542474530654
-1.5771377342795923 0.433172161775318
-1.573088600173611 0.4362327219984225
-1.5690394660676301 0.43933683849318034
-1.5649903319616492 0.44248544772792625
-1.5609411978556682 0.44567951321044835
-1.5568920637496872 0.44892002647100104
-1.5528429296437063 0.45220800808851597
-1.5487937955377253 0.45554450876224317
-1.5447446614317444 0.45893061043118566
-1.5406955273257634 0.4623674274438331
-1.5366463932197822 0.46585610778085135
-1.5325972591138013 0.46939783433354454
-1.5285481250078203 0.47299382624108455
-1.5244989909018394 0.4766453402896781
-1.5204498567958584 0.4803536723770493
-1.5164007226898775 0.48412015904582023
-1.5123515885838965 0.4879461790896019
-1.5083024544779153 0.4918331552358498
-1.5042533203719346 0.4957825559097981
-1.5002041862659534 0.49979589708407113
-1.5000000000000002 0.4999999999999998
-1.5 0.5
-1.4999999999999998 1.0
-1.4961550521599727 1.0
-1.4921059180539915 1.0
-1.4880567839480106 1.0
-1.4840076498420296 1.0
-1.4799585157360486 1.0
-1.4759093816300677 1.0
-1.4718602475240865 1.0
-1.4678111134181058 1.0
-1.4637619793121246 1.0
-1.4597128452061439 1.0
-1.4556637111001627 1.0
-1.4516145769941817 1.0
-1.4475654428882008 1.0
-1.4435163087822198 1.0
-1.4394671746762389 1.0
-1.4354180405702577 1.0
-1.431368906464277 1.0
-1.4273197723582958 1.0
-1.4232706382523148 1.0
-1.4192215041463339 1.0
-1.415172370040353 1.0
-1.411123235934372 1.0
-1.407074101828391 1.0
-1.40302496772241 1.0
-1.3989758336164289 1.0
-1.3949266995104481 1.0
-1.390877565404467 1.0
-1.386828431298486 1.0
-1.382779297192505 1.0
-1.378730163086524 1.0
-1.3746810289805431 1.0
-1.3706318948745622 1.0
-1.3665827607685812 1.0
-1.3625336266626 1.0
-1.3584844925566193 1.0
-1.3544353584506381 1.0
-1.3503862243446572 1.0
-1.3463370902386762 1.0
-1.3422879561326952 1.0
-1.3382388220267143 1.0
-1.3341896879207331 1.0
-1.3301405538147524 1.0
-1.3260914197087712 1.0
-1.3220422856027905 1.0
-1.3179931514968093 1.0
-1.3139440173908283 1.0
-1.3098948832848474 1.0
-1.3058457491788664 1.0
-1.3017966150728855 1.0
-1.2977474809669043 1.0
-1.2936983468609236 1.0
-1.2896492127549424 1.0
-1.2856000786489616 1.0
-1.2815509445429805 1.0
-1.2775018104369995 1.0
-1.2734526763310186 1.0
-1.2694035422250376 1.0
-1.2653544081190566 1.0
-1.2613052740130755 1.0
-1.2572561399070947 1.0
-1.2532070058011135 1.0
-1.2491578716951328 1.0
-1.2451087375891516 1.0
-1.2410596034831707 1.0
-1.2370104693771897 1.0
-1.2329613352712088 1.0
-1.2289122011652278 1.0
-1.2248630670592466 1.0
-1.220813932953266 1.0
-1.2167647988472847 1.0
-1.212715664741304 1.0
-1.2086665306353228 1.0
-1.2046173965293419 1.0
-1.200568262423361 1.0
-1.19651912831738 1.0
-1.192469994211399 1.0
-1.1884208601054178 1.0
-1.184371725999437 1.0
-1.180322591893456 1.0
-1.1762734577874752 1.0
-1.172224323681494 1.0
-1.168175189575513 1.0
-1.164126055469532 1.0
-1.1600769213635511 1.0
-1.1560277872575702 1.0
-1.151978653151589 1.0
-1.1479295190456082 1.0
-1.143880384939627 1.0
-1.1398312508336463 1.0
-1.1357821167276652 1.0
-1.1317329826216842 1.0
-1.1276838485157032 1.0
-1.1236347144097223 1.0
-1.1195855803037413 1.0
-1.1155364461977602 1.0
-1.1114873120917794 1.0
-1.1074381779857982 1.0
-1.1033890438798175 1.0
-1.0993399097738363 1.0
-1.0952907756678554 1.0
-1.0912416415618744 1.0
-1.0871925074558935 1.0
-1.0831433733499125 1.0
-1.0790942392439313 1.0
-1.0750451051379506 1.0
-1.0709959710319694 1.0
-1.0669468369259887 1.0
-1.0628977028200075 1.0
-1.0588485687140266 1.0
-1.0547994346080456 1.0
-1.0507503005020646 1.0
-1.0467011663960837 1.0
-1.0426520322901025 1.0
-1.0386028981841218 1.0
-1.0345537640781406 1.0
-1.0305046299721596 1.0
-1.0264554958661787 1.0
-1.0224063617601977 1.0
-1.0183572276542168 1.0
-1.0143080935482358 1.0
-1.0102589594422549 1.0
-1.006209825336274 1.0
-1.0021606912302927 1.0
-1.0000000000000002 1.0
-1.0 0.5
-0.9999999999999999 0.5
-0.9981115571243118 0.4996237325440554
-0.9940624230183308 0.49882642103456876
-0.9900132889123499 0.49804177033037755
-0.9859641548063689 0.49726948123854203
-0.9819150207003879 0.496509263919587
-0.977865886594407 0.49576083752482203
-0.973816752488426 0.49502392985040855
-0.9697676183824451 0.49429827700727624
-0.9657184842764639 0.49358362310604903
-0.9616693501704829 0.49287971995619123
-0.957620216064502 0.492186326778629
-0.953571081958521 0.4915032099311489
-0.9495219478525401 0.4908301426459164
-0.9454728137465591 0.4901669047784936
-0.9414236796405782 0.4895132825677733
-0.9373745455345972 0.4888690684062796
-0.9333254114286162 0.4882340606203158
-0.9292762773226351 0.4876080632594721
-0.9252271432166541 0.48699088589502915
-0.9211780091106732 0.48638234342682435
-0.9171288750046922 0.48578225589816704
-0.9130797408987112 0.4851904483184166
-0.9090306067927303 0.4846067504928527
-0.9049814726867493 0.4840309968594931
-0.9009323385807684 0.4834630263325291
-0.8968832044747874 0.48290268215206716
-0.8928340703688062 0.4823498117398832
-0.8887849362628253 0.48180426656091097
-0.8847358021568443 0.48126590199019853
-0.8806866680508634 0.4807345771850854
-0.8766375339448824 0.48021015496236014
-0.8725883998389015 0.4796925016801756
-0.8685392657329205 0.47918148712450626
-0.8644901316269396 0.47867698439994755
-0.8604409975209584 0.4781788698246625
-0.8563918634149774 0.47768702282929393
-0.8523427293089965 0.4772013258596689
-0.8482935952030155 0.4767216642831302
-0.8442444610970345 0.4762479262983377
-0.8401953269910536 0.4757800028483915
-0.8361461928850726 0.4753177875371345
-0.8320970587790917 0.4748611765484987
-0.8280479246731107 0.4744100685687683
-0.8239987905671295 0.47396436471163617
-0.8199496564611486 0.47352396844593825
-0.8159005223551676 0.4730887855259535
-0.8118513882491867 0.4726587239241653
-0.8078022541432057 0.4722336937663825
-0.8037531200372248 0.47181360726912447
-0.7997039859312438 0.47139837867917794
-0.7956548518252629 0.47098792421523966
-0.7916057177192819 0.4705821620115594
-0.7875565836133007 0.47018101206350543
-0.7835074495073198 0.4697843961749757
-0.7794583154013388 0.46939223790758167
-0.7754091812953579 0.46900446253153666
-0.7713600471893769 0.4686209969781814
-0.7673109130833959 0.4682417697940833
-0.763261778977415 0.4678667110966504
-0.759212644871434 0.4674957525312002
-0.7551635107654531 0.4671288272294285
-0.7511143766594719 0.46676586976922685
-0.7470652425534909 0.4664068161357954
-0.74301610844751 0.4660516036840038
-0.738966974341529 0.4657001711019549
-0.7349178402355481 0.4653524583757039
-0.7308687061295671 0.46500840675509286
-0.7268195720235862 0.46466795872065875
-0.7227704379176052 0.46433105795157525
-0.7187213038116242 0.46399764929459225
-0.7146721697056431 0.4636676787339358
-0.7106230355996621 0.4633410933621343
-0.7065739014936812 0.4630178413517384
-0.7025247673877002 0.46269787192790224
-0.6984756332817192 0.4623811353417955
-0.6944264991757383 0.462067582844818
-0.6903773650697573 0.4617571666635877
-0.6863282309637764 0.46144983997567457
-0.6822790968577954 0.4611455568860575
-0.6782299627518142 0.4608442724042752
-0.6741808286458333 0.4605459424222505
-0.6701316945398523 0.4602505236927633
-0.6660825604338714 0.4599579738085512
-0.6620334263278904 0.45966825118201504
-0.6579842922219095 0.4593813150255117
-0.6539351581159285 0.4590971253322107
-0.6498860240099475 0.45881564285749965
-0.6458368899039664 0.4585368291009178
-0.6417877557979854 0.45826064628860097
-0.6377386216920045 0.4579870573562211
-0.6336894875860235 0.45771602593240485
-0.6296403534800425 0.4574475163226142
-0.6255912193740616 0.45718149349347553
-0.6215420852680806 0.4569179230575418
-0.6174929511620997 0.4566567712584741
-0.6134438170561187 0.45639800495663
-0.6093946829501375 0.4561415916150438
-0.6053455488441566 0.4558874992857888
-0.6012964147381756 0.45563569659670733
-0.5972472806321947 0.4553861527384983
-0.5931981465262137 0.45513883745215056
-0.5891490124202328 0.4548937210167116
-0.5850998783142518 0.4546507742373807
-0.5810507442082709 0.4544099684339175
-0.5770016101022899 0.4541712754293549
-0.5729524759963087 0.4539346675390084
-0.5689033418903278 0.4537001175597717
-0.5648542077843468 0.4534675987596911
-0.5608050736783659 0.4532370848678085
-0.5567559395723849 0.45300855006426727
-0.5527068054664039 0.4527819689706709
-0.548657671360423 0.45255731664068827
-0.544608537254442 0.4523345685508979
-0.5405594031484611 0.45211370059186357
-0.5365102690424799 0.4518946890594358
-0.5324611349364989 0.45167751064627093
-0.528412000830518 0.4514621424335626
-0.524362866724537 0.4512485618829792
-0.5203137326185561 0.4510367468288012
-0.5162645985125751 0.45082667547025257
-0.5122154644065942 0.450618326364021
-0.5081663303006132 0.45041167841696117
-0.5041171961946322 0.4502067108789759
-0.5000680620886511 0.4500034033360707
-0.5000000000000001 0.45
-0.5 0.44999999999999996
-0.49999999999999994 0.45
-0.4960189279826701 0.44821562133218434
-0.49196979387668915 0.44641519397579654
-0.4879206597707082 0.44462917294413906
-0.48387152566472724 0.44285738601546365
-0.4798223915587463 0.4410996637022473
-0.47577325745276533 0.4393558391971465
-0.4717241233467844 0.43762574832022605
-0.4676749892408032 0.43590922946743205
-0.46362585513482224 0.4342061235602714
-0.4595767210288413 0.43251627399666664
-0.45552758692286033 0.43083952660295405
-0.45147845281687937 0.42917572958699446
-0.4474293187108984 0.42752473349236475
-0.44338018460491746 0.42588639115360494
-0.4393310504989365 0.42426055765248816
-0.43528191639295555 0.4226470902752897
-0.43123278228697437 0.4210458484710272
-0.4271836481809934 0.41945669381064665
-0.42313451407501246 0.41787948994712804
-0.4190853799690315 0.41631410257648965
-0.41503624586305055 0.41476039939966397
-0.4109871117570696 0.4132182500852246
-0.40693797765108863 0.4116875262329419
-0.4028888435451077 0.4101681013381452
-0.3988397094391267 0.4086598507568717
-0.39479057533314554 0.407162651671781
-0.3907414412271646 0.405676383058817
-0.38669230712118363 0.4042009256545958
-0.3826431730152027 0.4027361619245046
-0.3785940389092217 0.40128197603149024
-0.37454490480324076 0.4
-0.3704957706972598 0.4
-0.36644663659127885 0.4
-0.3623975024852979 0.4
-0.3583483683793167 0.4
-0.35429923427333576 0.4
-0.3502501001673548 0.4
-0.34620096606137385 0.4
-0.3421518319553929 0.39999999999999997
-0.33810269784941194 0.4
-0.334053563743431 0.4000000000000001
-0.33000442963745 0.4
-0.32595529553146907 0.4
-0.3219061614254879 0.4
-0.31785702731950694 0.39999999999999997
-0.313807893213526 0.4
-0.309758759107545 0.4
-0.30570962500156407 0.4
-0.3016604908955831 0.4
-0.29761135678960216 0.4000000000000001
-0.2935622226836212 0.4
-0.28951308857764024 0.4
-0.28546395447165906 0.4
-0.2814148203656781 0.4
-0.27736568625969715 0.4
-0.2733165521537162 0.4
-0.26926741804773524 0.4
-0.2652182839417543 0.4
-0.26116914983577333 0.4
-0.2571200157297924 0.4
-0.2530708816238112 0.4
-0.24902174751783024 0.40022372563029773
-0.24497261341184928 0.40115242761966813
-0.24092347930586833 0.4020854496597979
-0.23687434519988737 0.4030228219643838
-0.23282521109390641 0.40396457502952676
-0.22877607698792546 0.4049107396370392
-0.2247269428819445 0.4058613468577989
-0.22067780877596355 0.40681642805515
-0.21662867466998237 0.40777601488835274
-0.2125795405640014 0.408740139316081
-0.20853040645802046 0.409708833599971
-0.2044812723520395 0.41068213030821943
-0.20043213824605854 0.4116600623192335
-0.1963830041400776 0.41264266282533324
-0.19233387003409663 0.4136299653365069
-0.18828473592811568 0.41462200368422025
-0.18423560182213472 0.41561881202528106
-0.18018646771615354 0.41662042484575956
-0.1761373336101726 0.4176268769649649
-0.17208819950419163 0.41863820353948095
-0.16803906539821067 0.4196544400672589
-0.16398993129222972 0.4206756223917716
-0.15994079718624876 0.42170178670622704
-0.1558916630802678 0.42273296955784484
-0.15184252897428685 0.42376920785219496
-0.1477933948683059 0.4248105388576005
-0.14374426076232472 0.425857000209606
-0.13969512665634376 0.426908629915511
-0.1356459925503628 0.4279654663589722
-0.13159685844438185 0.4290275483046731
-0.1275477243384009 0.43009491490306395
-0.12349859023241994 0.4311676056951722
-0.11944945612643898 0.4322456606174853
-0.11540032202045802 0.43332912000690743
-0.11135118791447707 0.4344180246057898
-0.10730205380849589 0.4355124155670384
-0.10325291970251493 0.43661233445929765
-0.09920378559653398 0.4377178232722144
-0.09515465149055302 0.4388289244217808
-0.09110551738457207 0.4399456807557592
-0.08705638327859111 0.44106813555919033
-0.08300724917261015 0.44219633255998586
-0.0789581150666292 0.4433303159346068
-0.07490898096064824 0.44447013031382965
-0.07085984685466706 0.4456158207886019
-0.06681071274868611 0.44676743291598797
-0.06276157864270515 0.44792501272520807
-0.058712444536724195 0.44908860672377054
-0.05466331043074324 0.4502582619037007
-0.05061417632476228 0.4514340257478668
-0.04656504221878133 0.4526159462364054
-0.04251590811280037 0.4538040718532484
-0.03846677400681919 0.4549984515927526
-0.03441763990083824 0.4561991349664342
-0.03036850579485728 0.45740617200981104
-0.026319371688876325 0.4586196132893525
-0.02227023758289537 0.45983950990954153
-0.01822110347691419 0.4610659135200488
-0.014171969370933457 0.4622988763230221
-0.010122835264952279 0.46353845108049396
-0.006073701158971545 0.46478469112190707
-0.002024567052990367 0.46603765035176314
0.002024567052990367 0.46603765035176314
0.006073701158971545 0.46478469112190707
0.010122835264952279 0.46353845108049396
0.014171969370933457 0.4622988763230221
0.018221103476914635 0.46106591352004866
0.02227023758289537 0.45983950990954153
0.026319371688876547 0.45861961328935247
0.03036850579485728 0.45740617200981104
0.03441763990083846 0.45619913496643416
0.03846677400681919 0.4549984515927526
0.04251590811280037 0.4538040718532484
0.046565042218781105 0.45261594623640544
0.05061417632476228 0.4514340257478668
0.05466331043074346 0.45025826190370066
0.058712444536724195 0.44908860672377054
0.06276157864270537 0.447925012725208
0.06681071274868611 0.44676743291598797
0.07085984685466729 0.44561582078860185
0.07490898096064802 0.4444701303138297
0.0789581150666292 0.4433303159346068
0.08300724917260993 0.44219633255998597
0.08705638327859111 0.44106813555919033
0.09110551738457229 0.4399456807557591
0.09515465149055302 0.4388289244217808
0.0992037855965342 0.43771782327221437
0.10325291970251493 0.43661233445929765
0.10730205380849611 0.43551241556703835
0.11135118791447685 0.4344180246057899
0.11540032202045802 0.43332912000690743
0.11944945612643876 0.43224566061748537
0.12349859023241994 0.4311676056951722
0.12754772433840111 0.4300949149030639
0.13159685844438185 0.4290275483046731
0.13564599255036303 0.42796546635897215
0.13969512665634376 0.426908629915511
0.14374426076232494 0.42585700020960593
0.14779339486830567 0.42481053885760056
0.15184252897428685 0.42376920785219496
0.15589166308026758 0.4227329695578449
0.15994079718624876 0.42170178670622704
0.16398993129222994 0.42067562239177153
0.16803906539821067 0.4196544400672589
0.17208819950419185 0.4186382035394809
0.1761373336101726 0.4176268769649649
0.18018646771615376 0.4166204248457595
0.1842356018221345 0.4156188120252811
0.18828473592811568 0.41462200368422025
0.1923338700340964 0.413629965336507
0.1963830041400776 0.41264266282533324
0.20043213824605877 0.41166006231923347
0.2044812723520395 0.41068213030821943
0.20853040645802068 0.40970883359997096
0.2125795405640014 0.408740139316081
0.2166286746699826 0.4077760148883527
0.22067780877596332 0.40681642805515006
0.2247269428819445 0.4058613468577989
0.22877607698792524 0.4049107396370393
0.23282521109390641 0.40396457502952676
0.2368743451998876 0.40302282196438377
0.24092347930586833 0.4020854496597979
0.2449726134118495 0.4011524276196681
0.24902174751783024 0.40022372563029773
0.2530708816238114 0.4
0.25712001572979215 0.4
0.26116914983577333 0.4
0.2652182839417545 0.4
0.26926741804773524 0.4
0.2733165521537164 0.4
0.27736568625969715 0.4
0.28141482036567833 0.4
0.28546395447165906 0.4
0.28951308857764024 0.4
0.293562222683621 0.4000000000000001
0.29761135678960216 0.4000000000000001
0.30166049089558333 0.4000000000000001
0.30570962500156407 0.4
0.30975875910754525 0.4
0.313807893213526 0.4
0.31785702731950716 0.4
0.3219061614254879 0.4
0.32595529553146907 0.4
0.3300044296374498 0.4
0.334053563743431 0.4000000000000001
0.33810269784941216 0.4000000000000001
0.3421518319553929 0.39999999999999997
0.34620096606137407 0.4
0.3502501001673548 0.4
0.354299234273336 0.4
0.3583483683793167 0.4
0.3623975024852979 0.4
0.36644663659127863 0.4
0.3704957706972598 0.4
0.374544904803241 0.4
0.3785940389092217 0.40128197603149024
0.3826431730152029 0.4027361619245046
0.38669230712118363 0.4042009256545958
0.3907414412271648 0.40567638305881704
0.39479057533314554 0.407162651671781
0.3988397094391267 0.4086598507568717
0.40288884354510746 0.4101681013381452
0.40693797765108863 0.4116875262329419
0.4109871117570698 0.4132182500852247
0.41503624586305055 0.41476039939966397
0.4190853799690317 0.41631410257648976
0.42313451407501246 0.41787948994712804
0.42718364818099364 0.41945669381064665
0.43123278228697437 0.4210458484710272
0.43528191639295555 0.4226470902752897
0.4393310504989363 0.42426055765248805
0.44338018460491746 0.42588639115360494
0.44742931871089864 0.42752473349236486
0.45147845281687937 0.42917572958699446
0.45552758692286055 0.4308395266029542
0.4595767210288413 0.43251627399666664
0.46362585513482246 0.4342061235602715
0.4676749892408032 0.43590922946743205
0.4717241233467844 0.43762574832022605
0.4757732574527651 0.4393558391971464
0.4798223915587463 0.4410996637022473
0.48387152566472746 0.44285738601546365
0.4879206597707082 0.44462917294413906
0.4919697938766894 0.4464151939757966
0.4960189279826701 0.44821562133218434
0.49999999999999994 0.45
0.5 0.44999999999999996
0.5000000000000001 0.45
0.5000680620886513 0.45000340333607075
0.504117196194632 0.4502067108789759
0.5081663303006132 0.45041167841696117
0.5122154644065939 0.45061832636402105
0.5162645985125751 0.45082667547025257
0.5203137326185563 0.4510367468288012
0.524362866724537 0.4512485618829792
0.5284120008305182 0.4514621424335626
0.5324611349364989 0.45167751064627093
0.5365102690424801 0.4518946890594358
0.5405594031484608 0.45211370059186357
0.544608537254442 0.4523345685508979
0.5486576713604228 0.45255731664068827
0.5527068054664039 0.4527819689706709
0.5567559395723851 0.45300855006426727
0.5608050736783659 0.4532370848678085
0.564854207784347 0.45346759875969106
0.5689033418903278 0.4537001175597717
0.5729524759963089 0.45393466753900835
0.5770016101022897 0.45417127542935487
0.5810507442082709 0.4544099684339175
0.5850998783142516 0.45465077423738076
0.5891490124202328 0.4548937210167116
0.5931981465262139 0.4551388374521506
0.5972472806321947 0.4553861527384983
0.6012964147381759 0.4556356965967074
0.6053455488441566 0.4558874992857888
0.6093946829501378 0.4561415916150438
0.6134438170561185 0.45639800495662997
0.6174929511620997 0.4566567712584741
0.6215420852680804 0.45691792305754175
0.6255912193740616 0.45718149349347553
0.6296403534800428 0.4574475163226142
0.6336894875860235 0.45771602593240485
0.6377386216920047 0.45798705735622114
0.6417877557979854 0.45826064628860097
0.6458368899039666 0.45853682910091786
0.6498860240099473 0.45881564285749965
0.6539351581159285 0.4590971253322107
0.6579842922219092 0.45938131502551166
0.6620334263278904 0.45966825118201504
0.6660825604338716 0.45995797380855113
0.6701316945398523 0.4602505236927633
0.6741808286458335 0.46054594242225044
0.6782299627518142 0.4608442724042752
0.6822790968577954 0.4611455568860575
0.6863282309637762 0.46144983997567457
0.6903773650697573 0.4617571666635877
0.6944264991757385 0.4620675828448181
0.6984756332817192 0.4623811353417955
0.7025247673877004 0.4626978719279022
0.7065739014936812 0.4630178413517384
0.7106230355996623 0.4633410933621343
0.7146721697056431 0.4636676787339358
0.7187213038116242 0.46399764929459225
0.722770437917605 0.46433105795157525
0.7268195720235862 0.46466795872065875
0.7308687061295673 0.4650084067550929
0.7349178402355481 0.4653524583757039
0.7389669743415292 0.46570017110195494
0.74301610844751 0.4660516036840038
0.7470652425534912 0.4664068161357953
0.7511143766594719 0.46676586976922685
0.7551635107654531 0.4671288272294285
0.7592126448714338 0.4674957525312001
0.763261778977415 0.4678667110966504
0.7673109130833962 0.4682417697940833
0.7713600471893769 0.4686209969781814
0.7754091812953581 0.46900446253153677
0.7794583154013388 0.46939223790758167
0.78350744950732 0.46978439617497575
0.7875565836133007 0.47018101206350543
0.7916057177192819 0.4705821620115594
0.7956548518252626 0.4709879242152396
0.7997039859312438 0.47139837867917794
0.803753120037225 0.47181360726912447
0.8078022541432057 0.4722336937663825
0.8118513882491869 0.4726587239241653
0.8159005223551676 0.4730887855259535
0.8199496564611488 0.4735239684459383
0.8239987905671295 0.47396436471163617
0.8280479246731107 0.4744100685687683
0.8320970587790915 0.4748611765484987
0.8361461928850726 0.4753177875371345
0.8401953269910538 0.4757800028483915
0.8442444610970345 0.4762479262983377
0.8482935952030157 0.4767216642831303
0.8523427293089965 0.4772013258596689
0.8563918634149776 0.47768702282929393
0.8604409975209584 0.4781788698246625
0.8644901316269396 0.47867698439994755
0.8685392657329203 0.4791814871245062
0.8725883998389015 0.4796925016801756
0.8766375339448826 0.48021015496236025
0.8806866680508634 0.4807345771850854
0.8847358021568446 0.48126590199019853
0.8887849362628253 0.48180426656091097
0.8928340703688065 0.4823498117398833
0.8968832044747872 0.4829026821520671
0.9009323385807684 0.4834630263325291
0.9049814726867491 0.48403099685949313
0.9090306067927303 0.4846067504928527
0.9130797408987115 0.4851904483184166
0.9171288750046922 0.48578225589816704
0.9211780091106734 0.4863823434268243
0.9252271432166541 0.48699088589502915
0.9292762773226353 0.4876080632594721
0.933325411428616 0.4882340606203158
0.9373745455345972 0.4888690684062796
0.9414236796405779 0.4895132825677733
0.9454728137465591 0.4901669047784936
0.9495219478525403 0.49083014264591646
0.953571081958521 0.4915032099311489
0.9576202160645022 0.492186326778629
0.9616693501704829 0.49287971995619123
0.9657184842764641 0.49358362310604903
0.9697676183824449 0.49429827700727613
0.973816752488426 0.49502392985040855
0.9778658865944068 0.49576083752482203
0.9819150207003879 0.496509263919587
0.9859641548063691 0.49726948123854214
0.9900132889123499 0.49804177033037755
0.994062423018331 0.49882642103456887
0.9981115571243118 0.4996237325440554
0.9999999999999999 0.5
1.0 0.5
1.0000000000000002 1.0
1.002160691230293 1.0
1.0062098253362737 1.0
1.0102589594422549 1.0
1.0143080935482356 1.0
1.0183572276542168 1.0
1.022406361760198 1.0
1.0264554958661787 1.0
1.0305046299721599 1.0
1.0345537640781406 1.0
1.0386028981841218 1.0
1.0426520322901025 1.0
1.0467011663960837 1.0
1.0507503005020644 1.0
1.0547994346080456 1.0
1.0588485687140268 1.0
1.0628977028200075 1.0
1.0669468369259887 1.0
1.0709959710319694 1.0
1.0750451051379506 1.0
1.0790942392439313 1.0
1.0831433733499125 1.0
1.0871925074558937 1.0
1.0912416415618744 1.0
1.0952907756678556 1.0
1.0993399097738363 1.0
1.1033890438798175 1.0
1.1074381779857982 1.0
1.1114873120917794 1.0
1.1155364461977602 1.0
1.1195855803037413 1.0
1.1236347144097225 1.0
1.1276838485157032 1.0
1.1317329826216844 1.0
1.1357821167276652 1.0
1.1398312508336463 1.0
1.143880384939627 1.0
1.1479295190456082 1.0
1.151978653151589 1.0
1.1560277872575702 1.0
1.1600769213635513 1.0
1.164126055469532 1.0
1.1681751895755133 1.0
1.172224323681494 1.0
1.1762734577874752 1.0
1.180322591893456 1.0
1.184371725999437 1.0
1.1884208601054178 1.0
1.192469994211399 1.0
1.1965191283173802 1.0
1.200568262423361 1.0
1.204617396529342 1.0
1.2086665306353228 1.0
1.212715664741304 1.0
1.2167647988472847 1.0
1.220813932953266 1.0
1.2248630670592466 1.0
1.2289122011652278 1.0
1.232961335271209 1.0
1.2370104693771897 1.0
1.241059603483171 1.0
1.2451087375891516 1.0
1.2491578716951328 1.0
1.2532070058011135 1.0
1.2572561399070947 1.0
1.2613052740130755 1.0
1.2653544081190566 1.0
1.2694035422250378 1.0
1.2734526763310186 1.0
1.2775018104369997 1.0
1.2815509445429805 1.0
1.2856000786489616 1.0
1.2896492127549424 1.0
1.2936983468609236 1.0
1.2977474809669043 1.0
1.3017966150728855 1.0
1.3058457491788666 1.0
1.3098948832848474 1.0
1.3139440173908286 1.0
1.3179931514968093 1.0
1.3220422856027905 1.0
1.3260914197087712 1.0
1.3301405538147524 1.0
1.3341896879207331 1.0
1.3382388220267143 1.0
1.3422879561326955 1.0
1.3463370902386762 1.0
1.3503862243446574 1.0
1.3544353584506381 1.0
1.3584844925566193 1.0
1.3625336266626 1.0
1.3665827607685812 1.0
1.370631894874562 1.0
1.3746810289805431 1.0
1.3787301630865243 1.0
1.382779297192505 1.0
1.3868284312984862 1.0
1.390877565404467 1.0
1.3949266995104481 1.0
1.3989758336164289 1.0
1.40302496772241 1.0
1.4070741018283908 1.0
1.411123235934372 1.0
1.4151723700403531 1.0
1.4192215041463339 1.0
1.423270638252315 1.0
1.4273197723582958 1.0
1.431368906464277 1.0
1.4354180405702577 1.0
1.4394671746762389 1.0
1.4435163087822196 1.0
1.4475654428882008 1.0
1.451614576994182 1.0
1.4556637111001627 1.0
1.4597128452061439 1.0
1.4637619793121246 1.0
1.4678111134181058 1.0
1.4718602475240865 1.0
1.4759093816300677 1.0
1.4799585157360484 1.0
1.4840076498420296 1.0
1.4880567839480108 1.0
1.4921059180539915 1.0
1.4961550521599727 1.0
1.4999999999999998 1.0
1.5 0.5
1.5000000000000002 0.4999999999999998
1.5002041862659534 0.49979589708407113
1.5042533203719346 0.4957825559097981
1.5083024544779153 0.4918331552358498
1.5123515885838965 0.4879461790896019
1.5164007226898777 0.48412015904582006
1.5204498567958584 0.4803536723770493
1.5244989909018396 0.47664534028967787
1.5285481250078203 0.47299382624108455
1.5325972591138015 0.4693978343335444
1.5366463932197822 0.46585610778085135
1.5406955273257634 0.4623674274438331
1.5447446614317442 0.4589306104311858
1.5487937955377253 0.45554450876224317
1.5528429296437065 0.4522080080885158
1.5568920637496872 0.44892002647100104
1.5609411978556684 0.4456795132104482
1.5649903319616492 0.44248544772792625
1.5690394660676303 0.43933683849318017
1.573088600173611 0.4362327219984225
1.5771377342795923 0.433172161775318
1.581186868385573 0.4301542474530656
1.5852360024915542 0.4271780938555773
1.5892851365975353 0.4242428401358827
1.593334270703516 0.421347648945973
1.5973834048094973 0.4184917056404066
1.601432538915478 0.41567421751208844
1.6054816730214592 0.4128944130587081
1.60953080712744 0.4101515412784219
1.613579941233421 0.4074448709934176
1.6176290753394018 0.4047736902000915
1.621678209445383 0.4021373054446161
1.6257273435513642 0.3995350412227562
1.629776477657345 0.39696623940283543
1.633825611763326 0.3944302586708209
1.6378747458693068 0.39192647399654557
1.641923879975288 0.38945427612012845
1.6459730140812687 0.3870130710577144
1.65002214818725 0.3846022796256833
1.6540712822932306 0.38222133698253546
1.6581204163992118 0.3798696921876855
1.662169550505193 0.3775468077764464
1.6662186846111737 0.375252159350511
1.670267818717155 0.37298523518327686
1.6743169528231356 0.37074553583939285
1.6783660869291168 0.3685325738079279
1.6824152210350976 0.3663458731486034
1.6864643551410787 0.3641849691505413
1.6905134892470595 0.3620494080030235
1.6945626233530406 0.35993874647776286
1.6986117574590218 0.35785255162222795
1.7026608915650026 0.355790400463568
1.7067100256709837 0.3537518797227169
1.7107591597769645 0.35173658553827114
1.7148082938829456 0.34974412319974996
1.7188574279889264 0.3477741068898729
1.7229065620949076 0.34582615943549627
1.7269556962008883 0.34389991206687587
1.7310048303068695 0.34199500418492745
1.7350539644128506 0.34011108313618305
1.7391030985188314 0.33824780399514226
1.7431522326248126 0.3364048293537387
1.7472013667307933 0.3345818291176543
1.7512505008367745 0.33277848030921703
1.7552996349427552 0.3309944668766426
1.7593487690487364 0.32922947950937487
1.7633979031547171 0.32748321545930775
1.7674470372606983 0.32575537836766205
1.7714961713666795 0.3240456780973176
1.7755453054726602 0.3223538305703961
1.7795944395786414 0.32067955761090483
1.7836435736846221 0.3190225867922611
1.7876927077906033 0.3173826512895164
1.791741841896584 0.3157594897361185
1.7957909760025652 0.31415284608504296
1.799840110108546 0.31256246947414607
1.8038892442145271 0.3109881140955838
1.8079383783205083 0.3094295390691606
1.811987512426489 0.3078865083194651
1.8160366465324702 0.3063587904566642
1.820085780638451 0.3048461586608302
1.8241349147444321 0.3033483905696752
1.8281840488504129 0.3018652681695819
1.832233182956394 0.30039657768981204
1.8362823170623748 0.2989421094997918
1.840331451168356 0.29750165800936307
1.8443805852743371 0.2960750215719084
1.8484297193803179 0.2946620023902472
1.852478853486299 0.2932624064252146
1.8565279875922798 0.2918760433068344
1.860577121698261 0.29050272624799806
1.8646262558042417 0.2891422719605707
1.8686753899102229 0.2877945005738419
1.8727245240162036 0.2864592355552487
1.8767736581221848 0.2851363036332926
1.880822792228166 0.2838255347225855
1.8848719263341467 0.2825267618509513
1.8889210604401279 0.2812398210885211
1.8929701945461086 0.2799645514787574
1.8970193286520898 0.2787007949713454
1.9010684627580705 0.27744839635689583
1.9051175968640517 0.2762072032033976
1.9091667309700324 0.2749770657943712
1.9132158650760136 0.2737578370686658
1.9172649991819948 0.2725493725618516
1.9213141332879755 0.2713515303491577
1.9253632673939567 0.2701641709899071
1.9294124014999374 0.2689871574734059
1.9334615356059186 0.26782035516623903
1.9375106697118993 0.26666363176093344
1.9415598038178805 0.265516857225944
1.9456089379238617 0.26437990375692644
1.9496580720298424 0.2632526457292556
1.9537072061358236 0.26213495965175276
1.9577563402418043 0.2610267241215888
1.9618054743477855 0.25992781978032375
1.9658546084537663 0.2588381292710548
1.9699037425597474 0.2577575371966354
1.9739528766657282 0.25668593007893836
1.9780020107717093 0.25562319631912944
1.98205114487769 0.2545692261589251
1.9861002789836717 0.25352391164280325
1.9901494130896524 0.25248714658114324
1.9941985471956332 0.251458826514264
1.998247681301614 0.25043884867733957
2.0022968154075955 0.24942711196616407
2.0063459495135763 0.24842351690374379
2.010395083619557 0.24742796560769117
2.0144442177255377 0.24644036175840137
2.0184933518315193 0.24546061056798665
2.0225424859375 0.24448861874995043

==> data_muchvar_f.dat <==
x f(x)
-2.0225424859375 0
-1.5000000000000002 0
-1.5 1.0
-1.0000000000000002 1.0
-1.0 0
-0.5000000000000001 0
-0.5 0.4
0.49999999999999994 0.4
0.5 0
0.9999999999999999 0
1.0 1.0
1.4999999999999998 1.0
1.5 0
2.0225424859375 0

==> data_twot_Mf.dat <==
x Mf(x)
-2.0225424859375 0.24448861874995043
-2.018493351831519 0.24546061056798676
-2.014444217725538 0.24644036175840126
-2.010395083619557 0.24742796560769117
-2.0063459495135763 0.24842351690374379
-2.002296815407595 0.24942711196616418
-1.9982476813016141 0.2504388486773395
-1.9941985471956332 0.251458826514264
-1.9901494130896522 0.2524871465811433
-1.9861002789836713 0.25352391164280336
-1.9820511448776903 0.254569226158925
-1.9780020107717093 0.25562319631912944
-1.9739528766657284 0.2566859300789383
-1.9699037425597474 0.2577575371966354
-1.9658546084537663 0.2588381292710548
-1.9618054743477853 0.2599278197803238
-1.9577563402418043 0.2610267241215888
-1.9537072061358234 0.2621349596517529
-1.9496580720298424 0.2632526457292556
-1.9456089379238615 0.2643799037569265
-1.9415598038178805 0.265516857225944
-1.9375106697118996 0.26666363176093333
-1.9334615356059186 0.26782035516623903
-1.9294124014999374 0.2689871574734059
-1.9253632673939565 0.27016417098990714
-1.9213141332879755 0.2713515303491577
-1.9172649991819946 0.2725493725618517
-1.9132158650760136 0.2737578370686658
-1.9091667309700326 0.27497706579437114
-1.9051175968640517 0.2762072032033976
-1.9010684627580707 0.2774483963568958
-1.8970193286520898 0.2787007949713454
-1.8929701945461086 0.2799645514787574
-1.8889210604401276 0.28123982108852114
-1.8848719263341467 0.2825267618509513
-1.8808227922281657 0.28382553472258554
-1.8767736581221848 0.2851363036332926
-1.8727245240162038 0.28645923555524866
-1.8686753899102229 0.2877945005738419
-1.864626255804242 0.28914227196057063
-1.860577121698261 0.29050272624799806
-1.8565279875922798 0.2918760433068344
-1.8524788534862988 0.2932624064252147
-1.8484297193803179 0.2946620023902472
-1.844380585274337 0.29607502157190846
-1.840331451168356 0.29750165800936307
-1.836282317062375 0.29894210949979166
-1.832233182956394 0.30039657768981204
-1.8281840488504129 0.3018652681695819
-1.8241349147444321 0.3033483905696752
-1.820085780638451 0.3048461586608302
-1.81603664653247 0.3063587904566643
-1.811987512426489 0.3078865083194651
-1.807938378320508 0.3094295390691607
-1.8038892442145271 0.3109881140955838
-1.7998401101085462 0.31256246947414595
-1.7957909760025652 0.31415284608504296
-1.791741841896584 0.3157594897361185
-1.787692707790603 0.3173826512895165
-1.7836435736846221 0.3190225867922611
-1.7795944395786412 0.32067955761090494
-1.7755453054726602 0.3223538305703961
-1.7714961713666793 0.3240456780973177
-1.7674470372606983 0.32575537836766205
-1.7633979031547173 0.3274832154593077
-1.7593487690487364 0.32922947950937487
-1.7552996349427552 0.3309944668766426
-1.7512505008367745 0.33277848030921703
-1.7472013667307933 0.3345818291176543
-1.7431522326248123 0.33640482935373883
-1.7391030985188314 0.33824780399514226
-1.7350539644128504 0.34011108313618316
-1.7310048303068695 0.34199500418492745
-1.7269556962008885 0.34389991206687576
-1.7229065620949076 0.34582615943549627
-1.7188574279889264 0.3477741068898729
-1.7148082938829456 0.34974412319974996
-1.7107591597769645 0.35173658553827114
-1.7067100256709835 0.353751879722717
-1.7026608915650026 0.355790400463568
-1.6986117574590216 0.35785255162222807
-1.6945626233530406 0.35993874647776286
-1.6905134892470597 0.3620494080030234
-1.6864643551410787 0.3641849691505413
-1.6824152210350976 0.3663458731486034
-1.6783660869291166 0.36853257380792803
-1.6743169528231356 0.37074553583939285
-1.6702678187171547 0.372985235183277
-1.6662186846111737 0.375252159350511
-1.6621695505051928 0.3775468077764465
-1.6581204163992118 0.3798696921876855
-1.6540712822932309 0.38222133698253535
-1.65002214818725 0.3846022796256833
-1.6459730140812687 0.3870130710577144
-1.6419238799752878 0.38945427612012856
-1.6378747458693068 0.39192647399654557
-1.6338256117633259 0.39443025867082104
-1.629776477657345 0.39696623940283543
-1.625727343551364 0.3995350412227563
-1.621678209445383 0.4021373054446161
-1.617629075339402 0.40477369020009135
-1.613579941233421 0.4074448709934176
-1.60953080712744 0.4101515412784219
-1.605481673021459 0.4128944130587083
-1.601432538915478 0.41567421751208844
-1.597383404809497 0.4184917056404068
-1.593334270703516 0.421347648945973
-1.5892851365975351 0.42424284013588287
-1.5852360024915542 0.4271780938555773
-1.5811868683855732 0.4301542474530654
-1.5771377342795923 0.433172161775318
-1.573088600173611 0.4362327219984225
-1.5690394660676301 0.43933683849318034
-1.5649903319616492 0.44248544772792625
-1.5609411978556682 0.44567951321044835
-1.5568920637496872 0.44892002647100104
-1.5528429296437063 0.45220800808851597
-1.5487937955377253 0.45554450876224317
-1.5447446614317444 0.45893061043118566
-1.5406955273257634 0.4623674274438331
-1.5366463932197822 0.46585610778085135
-1.5325972591138013 0.46939783433354454
-1.5285481250078203 0.47299382624108455
-1.5244989909018394 0.4766453402896781
-1.5204498567958584 0.4803536723770493
-1.5164007226898775 0.48412015904582023
-1.5123515885838965 0.4879461790896019
-1.5083024544779153 0.4918331552358498
-1.5042533203719346 0.4957825559097981
-1.5002041862659534 0.49979589708407113
-1.5000000000000002 0.4999999999999998
-1.5 0.5
-1.4999999999999998 1.0
-1.4961550521599727 1.0
-1.4921059180539915 1.0
-1.4880567839480106 1.0
-1.4840076498420296 1.0
-1.4799585157360486 1.0
-1.4759093816300677 1.0
-1.4718602475240865 1.0
-1.4678111134181058 1.0
-1.4637619793121246 1.0
-1.4597128452061439 1.0
-1.4556637111001627 1.0
-1.4516145769941817 1.0
-1.4475654428882008 1.0
-1.4435163087822198 1.0
-1.4394671746762389 1.0
-1.4354180405702577 1.0
-1.431368906464277 1.0
-1.4273197723582958 1.0
-1.4232706382523148 1.0
-1.4192215041463339 1.0
-1.415172370040353 1.0
-1.411123235934372 1.0
-1.407074101828391 1.0
-1.40302496772241 1.0
-1.3989758336164289 1.0
-1.3949266995104481 1.0
-1.390877565404467 1.0
-1.386828431298486 1.0
-1.382779297192505 1.0
-1.378730163086524 1.0
-1.3746810289805431 1.0
-1.3706318948745622 1.0
-1.3665827607685812 1.0
-1.3625336266626 1.0
-1.3584844925566193 1.0
-1.3544353584506381 1.0
-1.3503862243446572 1.0
-1.3463370902386762 1.0
-1.3422879561326952 1.0
-1.3382388220267143 1.0
-1.3341896879207331 1.0
-1.3301405538147524 1.0
-1.3260914197087712 1.0
-1.3220422856027905 1.0
-1.3179931514968093 1.0
-1.3139440173908283 1.0
-1.3098948832848474 1.0
-1.3058457491788664 1.0
-1.3017966150728855 1.0
-1.2977474809669043 1.0
-1.2936983468609236 1.0
-1.2896492127549424 1.0
-1.2856000786489616 1.0
-1.2815509445429805 1.0
-1.2775018104369995 1.0
-1.2734526763310186 1.0
-1.2694035422250376 1.0
-1.2653544081190566 1.0
-1.2613052740130755 1.0
-1.2572561399070947 1.0
-1.2532070058011135 1.0
-1.2491578716951328 1.0
-1.2451087375891516 1.0
-1.2410596034831707 1.0
-1.2370104693771897 1.0
-1.2329613352712088 1.0
-1.2289122011652278 1.0
-1.2248630670592466 1.0
-1.220813932953266 1.0
-1.2167647988472847 1.0
-1.212715664741304 1.0
-1.2086665306353228 1.0
-1.2046173965293419 1.0
-1.200568262423361 1.0
-1.19651912831738 1.0
-1.192469994211399 1.0
-1.1884208601054178 1.0
-1.184371725999437 1.0
-1.180322591893456 1.0
-1.1762734577874752 1.0
-1.172224323681494 1.0
-1.168175189575513 1.0
-1.164126055469532 1.0
-1.1600769213635511 1.0
-1.1560277872575702 1.0
-1.151978653151589 1.0
-1.1479295190456082 1.0
-1.143880384939627 1.0
-1.1398312508336463 1.0
-1.1357821167276652 1.0
-1.1317329826216842 1.0
-1.1276838485157032 1.0
-1.1236347144097223 1.0
-1.1195855803037413 1.0
-1.1155364461977602 1.0
-1.1114873120917794 1.0
-1.1074381779857982 1.0
-1.1033890438798175 1.0
-1.0993399097738363 1.0
-1.0952907756678554 1.0
-1.0912416415618744 1.0
-1.0871925074558935 1.0
-1.0831433733499125 1.0
-1.0790942392439313 1.0
-1.0750451051379506 1.0
-1.0709959710319694 1.0
-1.0669468369259887 1.0
-1.0628977028200075 1.0
-1.0588485687140266 1.0
-1.0547994346080456 1.0
-1.0507503005020646 1.0
-1.0467011663960837 1.0
-1.0426520322901025 1.0
-1.0386028981841218 1.0
-1.0345537640781406 1.0
-1.0305046299721596 1.0
-1.0264554958661787 1.0
-1.0224063617601977 1.0
-1.0183572276542168 1.0
-1.0143080935482358 1.0
-1.0102589594422549 1.0
-1.006209825336274 1.0
-1.0021606912302927 1.0
-1.0000000000000002 1.0
-1.0 0.5
-0.9999999999999999 0.4999999999999999
-0.9981115571243118 0.4981186627202771
-0.9940624230183308 0.49413210517284395
-0.9900132889123499 0.4902088516518877
-0.9859641548063689 0.48634740619271016
-0.9819150207003879 0.48254631959793476
-0.977865886594407 0.4788041876241102
-0.973816752488426 0.4751196492520431
-0.9697676183824451 0.4714913850363812
-0.9657184842764639 0.46791811553024504
-0.9616693501704829 0.46439859978095627
-0.957620216064502 0.4609316338931449
-0.953571081958521 0.45751604965574444
-0.9495219478525401 0.45415071322958206
-0.9454728137465591 0.4508345238924681
-0.9414236796405782 0.4475664128388666
-0.9373745455345972 0.44434534203139775
-0.9333254114286162 0.4411703031015791
-0.9292762773226351 0.4380403162973605
-0.9252271432166541 0.43495442947514595
-0.9211780091106732 0.4319117171341215
-0.9171288750046922 0.4289112794908352
-0.9130797408987112 0.42595224159208284
-0.9090306067927303 0.4230337524642633
-0.9049814726867493 0.42015498429746573
-0.9009323385807684 0.4173151316626459
-0.8968832044747874 0.414513410760336
-0.8928340703688062 0.4117490586994162
-0.8887849362628253 0.4090213328045546
-0.8847358021568443 0.4063295099509926
-0.8806866680508634 0.4036728859254271
-0.8766375339448824 0.4010507748118011
-0.8725883998389015 0.39846250840087793
-0.8685392657329205 0.3959074356225311
-0.8644901316269396 0.3933849219997378
-0.8604409975209584 0.3908943491233125
-0.8563918634149774 0.38843511414646986
-0.8523427293089965 0.3860066292983449
-0.8482935952030155 0.38360832141565104
-0.8442444610970345 0.38123963149168827
-0.8401953269910536 0.37890001424195763
-0.8361461928850726 0.37658893768567275
-0.8320970587790917 0.37430588274249377
-0.8280479246731107 0.37205034284384153
-0.8239987905671295 0.36982182355818105
-0.8199496564611486 0.3676198422296914
-0.8159005223551676 0.3654439276297677
-0.8118513882491867 0.3632936196208268
-0.8078022541432057 0.36116846883191295
-0.8037531200372248 0.35906803634562245
-0.7997039859312438 0.3569918933958899
-0.7956548518252629 0.35493962107619836
-0.7916057177192819 0.35291081005779706
-0.7875565836133007 0.3509050603175274
-0.7835074495073198 0.34892198087487863
-0.7794583154013388 0.34696118953790855
-0.7754091812953579 0.3450223126576836
-0.7713600471893769 0.34310498489090696
-0.7673109130833959 0.3412088489704166
-0.763261778977415 0.3393335554832524
-0.759212644871434 0.33747876265600096
-0.7551635107654531 0.3356441361471426
-0.7511143766594719 0.33382934884613447
-0.7470652425534909 0.3320340806789768
-0.74301610844751 0.3302580184200191
-0.738966974341529 0.32850085550977465
-0.7349178402355481 0.3267622918785196
-0.7308687061295671 0.32504203377546453
-0.7268195720235862 0.3233397936032938
-0.7227704379176052 0.3216552897578763
-0.7187213038116242 0.31998824647296154
-0.7146721697056431 0.3183383936696792
-0.7106230355996621 0.31670546681067174
-0.7065739014936812 0.31508920675869223
-0.7025247673877002 0.3134893596395111
-0.6984756332817192 0.3119056767089775
-0.6944264991757383 0.31033791422409046
-0.6903773650697573 0.3087858333179384
-0.6863282309637764 0.30724919987837296
-0.6822790968577954 0.3057277844302876
-0.6782299627518142 0.30422136202137606
-0.6741808286458333 0.3027297121112525
-0.6701316945398523 0.30125261846381673
-0.6660825604338714 0.2997898690427559
-0.6620334263278904 0.29834125591007554
-0.6579842922219095 0.2969065751275585
-0.6539351581159285 0.2954856266610535
-0.6498860240099475 0.2940782142874985
-0.6458368899039664 0.29268414550458927
-0.6417877557979854 0.2913032314430048
-0.6377386216920045 0.28993528678110553
-0.6336894875860235 0.28858012966202423
-0.6296403534800425 0.2872375816130711
-0.6255912193740616 0.28590746746737783
-0.6215420852680806 0.284589615287709
-0.6174929511620997 0.2832838562923708
-0.6134438170561187 0.28199002478315005
-0.6093946829501375 0.2807079580752191
-0.6053455488441566 0.27943749642894417
-0.6012964147381756 0.27817848298353687
-0.5972472806321947 0.27693076369249175
-0.5931981465262137 0.27569418726075307
-0.5891490124202328 0.2744686050835581
-0.5850998783142518 0.27325387118690375
-0.5810507442082709 0.2720498421695877
-0.5770016101022899 0.27085637714677474
-0.5729524759963087 0.269673337695042
-0.5689033418903278 0.2685005877988587
-0.5648542077843468 0.26733799379845546
-0.5608050736783659 0.2661854243390426
-0.5567559395723849 0.26504275032133645
-0.5527068054664039 0.2639098448533546
-0.548657671360423 0.2627865832034415
-0.544608537254442 0.2616728427544894
-0.5405594031484611 0.26056850295931794
-0.5365102690424799 0.2594734452971792
-0.5324611349364989 0.2583875532313548
-0.528412000830518 0.2573107121678131
-0.524362866724537 0.2562428094148961
-0.5203137326185561 0.255183734144006
-0.5162645985125751 0.25413337735126307
-0.5122154644065942 0.25309163182010536
-0.5081663303006132 0.252058392084806
-0.5041171961946322 0.2510335543948796
-0.5000680620886511 0.2500170166803536
-0.4960189279826701 0.2504986265362415
-0.49196979387668915 0.2510078222757187
-0.4879206597707082 0.2515190923453008
-0.48387152566472724 0.25203244944627506
-0.4798223915587463 0.25254790638383573
-0.47577325745276533 0.2530654760681482
-0.4717241233467844 0.25358517151542737
-0.4676749892408032 0.25410700584902857
-0.46362585513482224 0.25463099230055214
-0.4595767210288413 0.255157144210962
-0.45552758692286033 0.2556854750317176
-0.45147845281687937 0.25621599832592074
-0.4474293187108984 0.2567487277694757
-0.44338018460491746 0.25728367715226463
-0.4393310504989365 0.2578208603793374
-0.43528191639295555 0.2583602914721164
-0.43123278228697437 0.2589019845696166
-0.4271836481809934 0.25944595392968073
-0.42313451407501246 0.25999221393023025
-0.4190853799690315 0.2605407790705323
-0.41503624586305055 0.2610916639724825
-0.4109871117570696 0.261644883381904
-0.40693797765108863 0.26220045216986326
-0.4028888435451077 0.2627583853340026
-0.3988397094391267 0.26331869799988983
-0.39479057533314554 0.26388140542238503
-0.3907414412271646 0.2644465229870249
-0.38669230712118363 0.26501406621142526
-0.3826431730152027 0.2655840507467011
-0.3785940389092217 0.2661564923789057
-0.37454490480324076 0.2667314070304877
-0.3704957706972598 0.2673088107617674
-0.36644663659127885 0.26788871977243234
-0.3623975024852979 0.26847115040305264
-0.3583483683793167 0.26905611913661526
-0.35429923427333576 0.2696436426000793
-0.3502501001673548 0.27023373756595126
-0.34620096606137385 0.2708264209538813
-0.3421518319553929 0.2714217098322802
-0.33810269784941194 0.2720196214199577
-0.334053563743431 0.2726201730877833
-0.33000442963745 0.2732233823603679
-0.32595529553146907 0.27382926691776877
-0.3219061614254879 0.2744378445972169
-0.31785702731950694 0.2750491333948673
-0.313807893213526 0.2756631514675732
-0.309758759107545 0.2762799171346834
-0.30570962500156407 0.27689944887986456
-0.3016604908955831 0.27752176535294737
-0.29761135678960216 0.27814688537179816
-0.2935622226836212 0.2787748279242155
-0.28951308857764024 0.27940561216985305
-0.28546395447165906 0.28003925744216784
-0.2814148203656781 0.2806757832503959
-0.27736568625969715 0.28131520928155423
-0.2733165521537162 0.28195755540247086
-0.26926741804773524 0.2826028416618419
-0.2652182839417543 0.28325108829231804
-0.26116914983577333 0.2839023157126187
-0.2571200157297924 0.2845565445296762
-0.2530708816238112 0.2852137955408093
-0.24902174751783024 0.285874089735927
-0.24497261341184928 0.28653744829976296
-0.24092347930586833 0.28720389261414137
-0.23687434519988737 0.28787344426027417
-0.23282521109390641 0.28854612502109056
-0.22877607698792546 0.2892219568835995
-0.2247269428819445 0.28990096204128496
-0.22067780877596355 0.29058316289653574
-0.21662867466998237 0.2912685820631091
-0.2125795405640014 0.2919572423686293
-0.20853040645802046 0.29264916685712217
-0.2044812723520395 0.2933443787915853
-0.20043213824605854 0.2940429016565954
-0.1963830041400776 0.29474475916095233
-0.19233387003409663 0.2954499752403621
-0.18828473592811568 0.29615857406015733
-0.18423560182213472 0.29687058001805794
-0.18018646771615354 0.29758601774697113
-0.1761373336101726 0.2983049121178321
-0.17208819950419163 0.29902728824248637
-0.16803906539821067 0.2997531714766135
-0.16398993129222972 0.300482587422694
-0.15994079718624876 0.30121556193301935
-0.1558916630802678 0.30195212111274633
-0.15184252897428685 0.3026922913229964
-0.1477933948683059 0.3034360991840004
-0.14374426076232472 0.30418357157829
-0.13969512665634376 0.3049347356539364
-0.1356459925503628 0.3056896188278373
-0.13159685844438185 0.30644824878905225
-0.1275477243384009 0.30721065350218857
-0.12349859023241994 0.3079768612108373
-0.11944945612643898 0.30874690044106096
-0.11540032202045802 0.30952080000493387
-0.11135118791447707 0.3102985890041356
-0.10730205380849589 0.3110802968335989
-0.10325291970251493 0.31186595318521265
-0.09920378559653398 0.3126555880515818
-0.09515465149055302 0.31344923172984346
-0.09110551738457207 0.3142469148255423
-0.08705638327859111 0.3150486682565645
-0.08300724917261015 0.3158545232571328
-0.0789581150666292 0.316664511381862
-0.07490898096064824 0.31747866450987833
-0.07085984685466706 0.31829701484900136
-0.06681071274868611 0.3191195949399914
-0.06276157864270515 0.31994643766086295
-0.058712444536724195 0.3207775762312647
-0.05466331043074324 0.3216130442169291
-0.05061417632476228 0.32245287553419055
-0.04656504221878133 0.3232971044545753
-0.04251590811280037 0.3241457656094632
-0.03846677400681919 0.3249988939948233
-0.03441763990083824 0.32585652497602446
-0.03036850579485728 0.32671869429272216
-0.026319371688876325 0.32758543806382323
-0.02227023758289537 0.3284567927925297
-0.01822110347691419 0.3293327953714634
-0.014171969370933457 0.33021348308787296
-0.010122835264952279 0.3310988936289243
-0.006073701158971545 0.3319890650870765
-0.002024567052990367 0.3328840359655451
0.002024567052990367 0.3328840359655451
0.006073701158971545 0.3319890650870765
0.010122835264952279 0.3310988936289243
0.014171969370933457 0.33021348308787296
0.018221103476914635 0.3293327953714633
0.02227023758289537 0.3284567927925297
0.026319371688876547 0.3275854380638232
0.03036850579485728 0.32671869429272216
0.03441763990083846 0.3258565249760244
0.03846677400681919 0.3249988939948233
0.04251590811280037 0.3241457656094632
0.046565042218781105 0.3232971044545753
0.05061417632476228 0.32245287553419055
0.05466331043074346 0.32161304421692904
0.058712444536724195 0.3207775762312647
0.06276157864270537 0.3199464376608629
0.06681071274868611 0.3191195949399914
0.07085984685466729 0.31829701484900136
0.07490898096064802 0.3174786645098784
0.0789581150666292 0.316664511381862
0.08300724917260993 0.3158545232571328
0.08705638327859111 0.3150486682565645
0.09110551738457229 0.31424691482554223
0.09515465149055302 0.31344923172984346
0.0992037855965342 0.3126555880515817
0.10325291970251493 0.31186595318521265
0.10730205380849611 0.31108029683359883
0.11135118791447685 0.31029858900413565
0.11540032202045802 0.30952080000493387
0.11944945612643876 0.308746900441061
0.12349859023241994 0.3079768612108373
0.12754772433840111 0.3072106535021885
0.13159685844438185 0.30644824878905225
0.13564599255036303 0.30568961882783724
0.13969512665634376 0.3049347356539364
0.14374426076232494 0.30418357157828996
0.14779339486830567 0.30343609918400044
0.15184252897428685 0.3026922913229964
0.15589166308026758 0.3019521211127464
0.15994079718624876 0.30121556193301935
0.16398993129222994 0.30048258742269396
0.16803906539821067 0.2997531714766135
0.17208819950419185 0.29902728824248637
0.1761373336101726 0.2983049121178321
0.18018646771615376 0.2975860177469711
0.1842356018221345 0.296870580018058
0.18828473592811568 0.29615857406015733
0.1923338700340964 0.29544997524036215
0.1963830041400776 0.29474475916095233
0.20043213824605877 0.29404290165659536
0.2044812723520395 0.2933443787915853
0.20853040645802068 0.2926491668571221
0.2125795405640014 0.2919572423686293
0.2166286746699826 0.29126858206310907
0.22067780877596332 0.2905831628965358
0.2247269428819445 0.28990096204128496
0.22877607698792524 0.2892219568835995
0.23282521109390641 0.28854612502109056
0.2368743451998876 0.28787344426027417
0.24092347930586833 0.28720389261414137
0.2449726134118495 0.2865374482997629
0.24902174751783024 0.285874089735927
0.2530708816238114 0.2852137955408093
0.25712001572979215 0.2845565445296762
0.26116914983577333 0.2839023157126187
0.2652182839417545 0.28325108829231804
0.26926741804773524 0.2826028416618419
0.2733165521537164 0.2819575554024708
0.27736568625969715 0.28131520928155423
0.28141482036567833 0.2806757832503959
0.28546395447165906 0.28003925744216784
0.28951308857764024 0.27940561216985305
0.293562222683621 0.27877482792421554
0.29761135678960216 0.27814688537179816
0.30166049089558333 0.27752176535294737
0.30570962500156407 0.27689944887986456
0.30975875910754525 0.27627991713468336
0.313807893213526 0.2756631514675732
0.31785702731950716 0.27504913339486725
0.3219061614254879 0.2744378445972169
0.32595529553146907 0.27382926691776877
0.3300044296374498 0.2732233823603679
0.334053563743431 0.2726201730877833
0.33810269784941216 0.2720196214199577
0.3421518319553929 0.2714217098322802
0.34620096606137407 0.27082642095388126
0.3502501001673548 0.27023373756595126
0.354299234273336 0.2696436426000792
0.3583483683793167 0.26905611913661526
0.3623975024852979 0.26847115040305264
0.36644663659127863 0.2678887197724324
0.3704957706972598 0.2673088107617674
0.374544904803241 0.26673140703048764
0.3785940389092217 0.2661564923789057
0.3826431730152029 0.2655840507467011
0.38669230712118363 0.26501406621142526
0.3907414412271648 0.26444652298702487
0.39479057533314554 0.26388140542238503
0.3988397094391267 0.26331869799988983
0.40288884354510746 0.26275838533400264
0.40693797765108863 0.26220045216986326
0.4109871117570698 0.26164488338190395
0.41503624586305055 0.2610916639724825
0.4190853799690317 0.2605407790705323
0.42313451407501246 0.25999221393023025
0.42718364818099364 0.2594459539296807
0.43123278228697437 0.2589019845696166
0.43528191639295555 0.2583602914721164
0.4393310504989363 0.25782086037933744
0.44338018460491746 0.25728367715226463
0.44742931871089864 0.25674872776947566
0.45147845281687937 0.25621599832592074
0.45552758692286055 0.25568547503171757
0.4595767210288413 0.255157144210962
0.46362585513482246 0.2546309923005521
0.4676749892408032 0.25410700584902857
0.4717241233467844 0.25358517151542737
0.4757732574527651 0.2530654760681482
0.4798223915587463 0.25254790638383573
0.48387152566472746 0.25203244944627506
0.4879206597707082 0.2515190923453008
0.4919697938766894 0.25100782227571866
0.4960189279826701 0.2504986265362415
0.5000680620886513 0.25001701668035364
0.504117196194632 0.25103355439487957
0.5081663303006132 0.252058392084806
0.5122154644065939 0.25309163182010525
0.5162645985125751 0.25413337735126307
0.5203137326185563 0.2551837341440061
0.524362866724537 0.2562428094148961
0.5284120008305182 0.25731071216781315
0.5324611349364989 0.2583875532313548
0.5365102690424801 0.25947344529717925
0.5405594031484608 0.2605685029593179
0.544608537254442 0.2616728427544894
0.5486576713604228 0.26278658320344145
0.5527068054664039 0.2639098448533546
0.5567559395723851 0.2650427503213365
0.5608050736783659 0.2661854243390426
0.564854207784347 0.2673379937984555
0.5689033418903278 0.2685005877988587
0.5729524759963089 0.2696733376950421
0.5770016101022897 0.2708563771467747
0.5810507442082709 0.2720498421695877
0.5850998783142516 0.2732538711869037
0.5891490124202328 0.2744686050835581
0.5931981465262139 0.2756941872607531
0.5972472806321947 0.27693076369249175
0.6012964147381759 0.278178482983537
0.6053455488441566 0.27943749642894417
0.6093946829501378 0.28070795807521914
0.6134438170561185 0.28199002478315
0.6174929511620997 0.2832838562923708
0.6215420852680804 0.28458961528770893
0.6255912193740616 0.28590746746737783
0.6296403534800428 0.28723758161307117
0.6336894875860235 0.28858012966202423
0.6377386216920047 0.2899352867811056
0.6417877557979854 0.2913032314430048
0.6458368899039666 0.2926841455045893
0.6498860240099473 0.2940782142874984
0.6539351581159285 0.2954856266610535
0.6579842922219092 0.29690657512755847
0.6620334263278904 0.29834125591007554
0.6660825604338716 0.29978986904275595
0.6701316945398523 0.30125261846381673
0.6741808286458335 0.3027297121112526
0.6782299627518142 0.30422136202137606
0.6822790968577954 0.3057277844302876
0.6863282309637762 0.3072491998783729
0.6903773650697573 0.3087858333179384
0.6944264991757385 0.31033791422409057
0.6984756332817192 0.3119056767089775
0.7025247673877004 0.31348935963951113
0.7065739014936812 0.31508920675869223
0.7106230355996623 0.3167054668106718
0.7146721697056431 0.3183383936696792
0.7187213038116242 0.31998824647296154
0.722770437917605 0.3216552897578762
0.7268195720235862 0.3233397936032938
0.7308687061295673 0.32504203377546464
0.7349178402355481 0.3267622918785196
0.7389669743415292 0.32850085550977476
0.74301610844751 0.3302580184200191
0.7470652425534912 0.3320340806789769
0.7511143766594719 0.33382934884613447
0.7551635107654531 0.3356441361471426
0.7592126448714338 0.33747876265600085
0.763261778977415 0.3393335554832524
0.7673109130833962 0.3412088489704167
0.7713600471893769 0.34310498489090696
0.7754091812953581 0.34502231265768374
0.7794583154013388 0.34696118953790855
0.78350744950732 0.34892198087487875
0.7875565836133007 0.3509050603175274
0.7916057177192819 0.35291081005779706
0.7956548518252626 0.35493962107619825
0.7997039859312438 0.3569918933958899
0.803753120037225 0.35906803634562257
0.8078022541432057 0.36116846883191295
0.8118513882491869 0.3632936196208269
0.8159005223551676 0.3654439276297677
0.8199496564611488 0.3676198422296915
0.8239987905671295 0.36982182355818105
0.8280479246731107 0.37205034284384153
0.8320970587790915 0.3743058827424936
0.8361461928850726 0.37658893768567275
0.8401953269910538 0.3789000142419578
0.8442444610970345 0.38123963149168827
0.8482935952030157 0.38360832141565115
0.8523427293089965 0.3860066292983449
0.8563918634149776 0.38843511414647
0.8604409975209584 0.3908943491233125
0.8644901316269396 0.3933849219997378
0.8685392657329203 0.39590743562253095
0.8725883998389015 0.39846250840087793
0.8766375339448826 0.4010507748118013
0.8806866680508634 0.4036728859254271
0.8847358021568446 0.40632950995099276
0.8887849362628253 0.4090213328045546
0.8928340703688065 0.41174905869941636
0.8968832044747872 0.4145134107603358
0.9009323385807684 0.4173151316626459
0.9049814726867491 0.42015498429746556
0.9090306067927303 0.4230337524642633
0.9130797408987115 0.425952241592083
0.9171288750046922 0.4289112794908352
0.9211780091106734 0.4319117171341217
0.9252271432166541 0.43495442947514595
0.9292762773226353 0.4380403162973607
0.933325411428616 0.4411703031015789
0.9373745455345972 0.44434534203139775
0.9414236796405779 0.44756641283886645
0.9454728137465591 0.4508345238924681
0.9495219478525403 0.4541507132295823
0.953571081958521 0.45751604965574444
0.9576202160645022 0.46093163389314507
0.9616693501704829 0.46439859978095627
0.9657184842764641 0.46791811553024526
0.9697676183824449 0.471491385036381
0.973816752488426 0.4751196492520431
0.9778658865944068 0.47880418762411003
0.9819150207003879 0.48254631959793476
0.9859641548063691 0.4863474061927104
0.9900132889123499 0.4902088516518877
0.994062423018331 0.49413210517284417
0.9981115571243118 0.4981186627202771
0.9999999999999999 0.4999999999999999
1.0 0.5
1.0000000000000002 1.0
1.002160691230293 1.0
1.0062098253362737 1.0
1.0102589594422549 1.0
1.0143080935482356 1.0
1.0183572276542168 1.0
1.022406361760198 1.0
1.0264554958661787 1.0
1.0305046299721599 1.0
1.0345537640781406 1.0
1.0386028981841218 1.0
1.0426520322901025 1.0
1.0467011663960837 1.0
1.0507503005020644 1.0
1.0547994346080456 1.0
1.0588485687140268 1.0
1.0628977028200075 1.0
1.0669468369259887 1.0
1.0709959710319694 1.0
1.0750451051379506 1.0
1.0790942392439313 1.0
1.0831433733499125 1.0
1.0871925074558937 1.0
1.0912416415618744 1.0
1.0952907756678556 1.0
1.0993399097738363 1.0
1.1033890438798175 1.0
1.1074381779857982 1.0
1.1114873120917794 1.0
1.1155364461977602 1.0
1.1195855803037413 1.0
1.1236347144097225 1.0
1.1276838485157032 1.0
1.1317329826216844 1.0
1.1357821167276652 1.0
1.1398312508336463 1.0
1.143880384939627 1.0
1.1479295190456082 1.0
1.151978653151589 1.0
1.1560277872575702 1.0
1.1600769213635513 1.0
1.164126055469532 1.0
1.1681751895755133 1.0
1.172224323681494 1.0
1.1762734577874752 1.0
1.180322591893456 1.0
1.184371725999437 1.0
1.1884208601054178 1.0
1.192469994211399 1.0
1.1965191283173802 1.0
1.200568262423361 1.0
1.204617396529342 1.0
1.2086665306353228 1.0
1.212715664741304 1.0
1.2167647988472847 1.0
1.220813932953266 1.0
1.2248630670592466 1.0
1.2289122011652278 1.0
1.232961335271209 1.0
1.2370104693771897 1.0
1.241059603483171 1.0
1.2451087375891516 1.0
1.2491578716951328 1.0
1.2532070058011135 1.0
1.2572561399070947 1.0
1.2613052740130755 1.0
1.2653544081190566 1.0
1.2694035422250378 1.0
1.2734526763310186 1.0
1.2775018104369997 1.0
1.2815509445429805 1.0
1.2856000786489616 1.0
1.2896492127549424 1.0
1.2936983468609236 1.0
1.2977474809669043 1.0
1.3017966150728855 1.0
1.3058457491788666 1.0
1.3098948832848474 1.0
1.3139440173908286 1.0
1.3179931514968093 1.0
1.3220422856027905 1.0
1.3260914197087712 1.0
1.3301405538147524 1.0
1.3341896879207331 1.0
1.3382388220267143 1.0
1.3422879561326955 1.0
1.3463370902386762 1.0
1.3503862243446574 1.0
1.3544353584506381 1.0
1.3584844925566193 1.0
1.3625336266626 1.0
1.3665827607685812 1.0
1.370631894874562 1.0
1.3746810289805431 1.0
1.3787301630865243 1.0
1.382779297192505 1.0
1.3868284312984862 1.0
1.390877565404467 1.0
1.3949266995104481 1.0
1.3989758336164289 1.0
1.40302496772241 1.0
1.4070741018283908 1.0
1.411123235934372 1.0
1.4151723700403531 1.0
1.4192215041463339 1.0
1.423270638252315 1.0
1.4273197723582958 1.0
1.431368906464277 1.0
1.4354180405702577 1.0
1.4394671746762389 1.0
1.4435163087822196 1.0
1.4475654428882008 1.0
1.451614576994182 1.0
1.4556637111001627 1.0
1.4597128452061439 1.0
1.4637619793121246 1.0
1.4678111134181058 1.0
1.4718602475240865 1.0
1.4759093816300677 1.0
1.4799585157360484 1.0
1.4840076498420296 1.0
1.4880567839480108 1.0
1.4921059180539915 1.0
1.4961550521599727 1.0
1.4999999999999998 1.0
1.5 0.5
1.5000000000000002 0.4999999999999998
1.5002041862659534 0.49979589708407113
1.5042533203719346 0.4957825559097981
1.5083024544779153 0.4918331552358498
1.5123515885838965 0.4879461790896019
1.5164007226898777 0.48412015904582006
1.5204498567958584 0.4803536723770493
1.5244989909018396 0.47664534028967787
1.5285481250078203 0.47299382624108455
1.5325972591138015 0.4693978343335444
1.5366463932197822 0.46585610778085135
1.5406955273257634 0.4623674274438331
1.5447446614317442 0.4589306104311858
1.5487937955377253 0.45554450876224317
1.5528429296437065 0.4522080080885158
1.5568920637496872 0.44892002647100104
1.5609411978556684 0.4456795132104482
1.5649903319616492 0.44248544772792625
1.5690394660676303 0.43933683849318017
1.573088600173611 0.4362327219984225
1.5771377342795923 0.433172161775318
1.581186868385573 0.4301542474530656
1.5852360024915542 0.4271780938555773
1.5892851365975353 0.4242428401358827
1.593334270703516 0.421347648945973
1.5973834048094973 0.4184917056404066
1.601432538915478 0.41567421751208844
1.6054816730214592 0.4128944130587081
1.60953080712744 0.4101515412784219
1.613579941233421 0.4074448709934176
1.6176290753394018 0.4047736902000915
1.621678209445383 0.4021373054446161
1.6257273435513642 0.3995350412227562
1.629776477657345 0.39696623940283543
1.633825611763326 0.3944302586708209
1.6378747458693068 0.39192647399654557
1.641923879975288 0.38945427612012845
1.6459730140812687 0.3870130710577144
1.65002214818725 0.3846022796256833
1.6540712822932306 0.38222133698253546
1.6581204163992118 0.3798696921876855
1.662169550505193 0.3775468077764464
1.6662186846111737 0.375252159350511
1.670267818717155 0.37298523518327686
1.6743169528231356 0.37074553583939285
1.6783660869291168 0.3685325738079279
1.6824152210350976 0.3663458731486034
1.6864643551410787 0.3641849691505413
1.6905134892470595 0.3620494080030235
1.6945626233530406 0.35993874647776286
1.6986117574590218 0.35785255162222795
1.7026608915650026 0.355790400463568
1.7067100256709837 0.3537518797227169
1.7107591597769645 0.35173658553827114
1.7148082938829456 0.34974412319974996
1.7188574279889264 0.3477741068898729
1.7229065620949076 0.34582615943549627
1.7269556962008883 0.34389991206687587
1.7310048303068695 0.34199500418492745
1.7350539644128506 0.34011108313618305
1.7391030985188314 0.33824780399514226
1.7431522326248126 0.3364048293537387
1.7472013667307933 0.3345818291176543
1.7512505008367745 0.33277848030921703
1.7552996349427552 0.3309944668766426
1.7593487690487364 0.32922947950937487
1.7633979031547171 0.32748321545930775
1.7674470372606983 0.32575537836766205
1.7714961713666795 0.3240456780973176
1.7755453054726602 0.3223538305703961
1.7795944395786414 0.32067955761090483
1.7836435736846221 0.3190225867922611
1.7876927077906033 0.3173826512895164
1.791741841896584 0.3157594897361185
1.7957909760025652 0.31415284608504296
1.799840110108546 0.31256246947414607
1.8038892442145271 0.3109881140955838
1.8079383783205083 0.3094295390691606
1.811987512426489 0.3078865083194651
1.8160366465324702 0.3063587904566642
1.820085780638451 0.3048461586608302
1.8241349147444321 0.3033483905696752
1.8281840488504129 0.3018652681695819
1.832233182956394 0.30039657768981204
1.8362823170623748 0.2989421094997918
1.840331451168356 0.29750165800936307
1.8443805852743371 0.2960750215719084
1.8484297193803179 0.2946620023902472
1.852478853486299 0.2932624064252146
1.8565279875922798 0.2918760433068344
1.860577121698261 0.29050272624799806
1.8646262558042417 0.2891422719605707
1.8686753899102229 0.2877945005738419
1.8727245240162036 0.2864592355552487
1.8767736581221848 0.2851363036332926
1.880822792228166 0.2838255347225855
1.8848719263341467 0.2825267618509513
1.8889210604401279 0.2812398210885211
1.8929701945461086 0.2799645514787574
1.8970193286520898 0.2787007949713454
1.9010684627580705 0.27744839635689583
1.9051175968640517 0.2762072032033976
1.9091667309700324 0.2749770657943712
1.9132158650760136 0.2737578370686658
1.9172649991819948 0.2725493725618516
1.9213141332879755 0.2713515303491577
1.9253632673939567 0.2701641709899071
1.9294124014999374 0.2689871574734059
1.9334615356059186 0.26782035516623903
1.9375106697118993 0.26666363176093344
1.9415598038178805 0.265516857225944
1.9456089379238617 0.26437990375692644
1.9496580720298424 0.2632526457292556
1.9537072061358236 0.26213495965175276
1.9577563402418043 0.2610267241215888
1.9618054743477855 0.25992781978032375
1.9658546084537663 0.2588381292710548
1.9699037425597474 0.2577575371966354
1.9739528766657282 0.25668593007893836
1.9780020107717093 0.25562319631912944
1.98205114487769 0.2545692261589251
1.9861002789836717 0.25352391164280325
1.9901494130896524 0.25248714658114324
1.9941985471956332 0.251458826514264
1.998247681301614 0.25043884867733957
2.0022968154075955 0.24942711196616407
2.0063459495135763 0.24842351690374379
2.010395083619557 0.24742796560769117
2.0144442177255377 0.24644036175840137
2.0184933518315193 0.24546061056798665
2.0225424859375 0.24448861874995043

==> data_twot_f.dat <==
x f(x)
-2.0225424859375 0
-1.5000000000000002 0
-1.5 1.0
-1.0000000000000002 1.0
-1.0 0
0.9999999999999999 0
1.0 1.0
1.4999999999999998 1.0
1.5 0
2.0225424859375 0
